Preconditioning across parameter space for the parametric Helmholtz equation

In this work, we address the efficient computation of parameterized systems of linear equations, with possible nonlinear parameter dependence. When the matrix is highly sensitive to the parameters, mean-based preconditioning might not be enough. For this scenario, we explore an approach in which several preconditioners are placed in the parameter space during a precomputation step. To determine the optimal placement of a limited number of preconditioners, we estimate the expected number of iterations with respect to a given preconditioner a priori and use a location-allocation strategy to optimize the placement of the preconditioners. We elaborate on our methodology for the Helmholtz problem with exterior Dirichlet scattering at high frequencies, and we estimate the expected number of GMRES iterations via a gray-box Gaussian process regression approach. We illustrate our approach in two practical applications: scattering in a domain with a parametric refractive index and scattering from a scatterer with parameterized shape. Using these numerical examples, we show how our methods leads to runtime savings of about an order of magnitude. Moreover, we investigate the effect of the parameter dimension and the importance of dimension anisotropy on their efficacy.

==> data/LOOCV/SP_retest.dat <==
Ntrain	Dimsum2	SP2	Dimsum5	SP5	Dimsum10	SP10	Dimsum15	SP15	Dimsum20	SP20	Dimsum25	SP25	Smooth2	Smooth5	Smooth10	Smooth15	Smooth20	Smooth25
1	3.76798129	0.5992	18.07812537	1	6.104041293	0.7456	19.60941038	1	16.29326711	1	27.79832774	0.9942	1	1	1	1	1	1
2	3.780915418	0.0076	15.51325066	0.889182481	6.154389428	0.6918	14.80380369	0.97464	18.05617425	0.99728	28.4328145	0.8434	1	1	1	1	1	1
3	3.861245908	0.102	11.76409829	0.887471417	5.89929072	0.2524	13.4278489	0.8626	17.9644571	0.99572	28.53800098	0.1538	1	1	1	1	1	1
4	3.8583287	0.003	11.77208163	0.899743651	5.797531113	0.176	11.51484703	0.83744	8.882534089	0.97796	28.97397609	0.672	1	1	1	1	1	1
5	3.882658504	0.0112	12.00600226	0.543085448	5.670881189	0.022	8.04581966	0.86904	10.08043746	0.37424	29.1828009	0.085	1	1	1	1	1	1
6	3.890570588	0.008	11.80408506	0.377057737	5.549409763	0.3576	8.19799435	0.0008	10.07371771	0.00276	6.590023697	0.958	0.121833333	0.766090122	0.374233333	0.75742	0.72466	0.617733333
7	3.886353655	0.001	10.30498977	0.859230707	4.908577228	0.5812	8.0431563	0.03612	8.802363841	0.93632	6.525059818	0.165	0.022133333	0.742628574	0.346833333	0.596773333	0.714046667	0.479533333
8	3.883347448	0.0002	9.691798947	0.460494075	5.208080344	0.54	8.097678923	0.09	8.971208997	0.628345134	6.508848448	0.0542	0.0209	0.671180506	0.321533333	0.449333333	0.652557522	0.348
9	2.617871621	0.6526	9.788687261	0.017188755	4.937280863	0.4506	7.829829376	0.11384	8.937871416	0.114324573	6.466348652	0.0548	0.112666667	0.526133396	0.354566667	0.32454	0.505658284	0.3315
10	2.619705126	0.0314	8.796356374	0.775524138	4.529886957	0.4516	7.692188995	0.0952	8.395194347	0.465658626	6.341959354	0.16	0.1174	0.505430144	0.4005	0.200833333	0.420274722	0.246166667
11	2.60264727	0.001	7.519483643	0.820309051	4.391246809	0.0528	5.170446783	0.82632	8.710470707	0.863714549	6.261281615	0	0.1157	0.551634077	0.405633333	0.193713333	0.501853814	0.232
12	2.580449056	0.0016	7.470417902	0.000482179	4.416077901	0.1096	5.141281503	0.0022	9.171332966	0.845175228	6.146089606	0.0552	0.114633333	0.488871484	0.3643	0.193946667	0.642256352	0.081533333
13	2.568390438	0.0198	6.370802274	0.686460426	4.384401397	0	5.006048522	0.03156	9.157706075	0.181672605	6.101904168	0.0538	0.117766667	0.460076437	0.267433333	0.193186667	0.516481786	0.063
14	2.558779867	0.0018	6.284431062	0.008441532	4.428344526	0.0006	4.641767584	0.15872	9.059233928	0.297393602	6.075497469	0.0664	0.118033333	0.384734347	0.177533333	0.20464	0.461323197	0.065033333
15	2.554748736	0.0168	6.286743627	0.000160804	4.409455858	0.0014	4.663157004	0.00084	9.031054023	0.880970493	6.096121663	0.3016	0.012066667	0.381896355	0.102666667	0.185806667	0.589097517	0.106166667
16	2.538951019	0.0168	6.299231652	0.014190384	4.388253717	0.0002	4.665665162	0.00012	8.58277633	0.919367175	6.01318216	0.4102	0.009633333	0.255007396	0.027433333	0.16996	0.664715609	0.147866667
17	2.536831877	0.001	6.184263902	0.426458174	4.405258802	0.0452	4.682008865	0.0002	9.221411429	0.117043963	5.988739336	0	0.009633333	0.189365583	0.026166667	0.032273333	0.540270511	0.147866667
18	2.529752754	0	6.474362838	0.71021015	4.335009229	0.0202	4.641156501	0.33768	9.268814501	0.115615	5.953304194	0.0392	0.009366667	0.307653578	0.011266667	0.088186667	0.41867714	0.1452
19	2.509858792	0.0022	6.488838126	0.000202028	4.101794394	0.5388	4.59203997	0.01168	9.70691375	0.906649721	5.733301918	0.4278	0.006433333	0.193277179	0.101066667	0.084873333	0.539506659	0.207533333
20	2.507521187	0	6.559105847	0.032441823	3.948099504	0.054	4.234578363	0.23608	10.0530563	0.907497894	5.53329201	0.4488	0.006133333	0.197277227	0.109966667	0.097766667	0.641190708	0.271266667
21	2.493971188	0.0006	6.567598299	0	3.924245818	0	4.216805638	0.00028	9.926683351	0.545739698	4.844875499	0.7186	0.003433333	0.197250427	0.109733333	0.097673333	0.585318909	0.340766667
22	2.489512275	0.0002	6.545483703	0.001050081	3.901410725	0.0004	4.217570972	0.00012	9.816319737	0.696246027	4.778007086	0.062	0.000666667	0.195060376	0.109766667	0.097673333	0.548132051	0.282733333
23	2.488040933	0	6.515423763	0.001575439	3.895444593	0.012	4.222942478	4.00E-05	10.4356993	0.812707159	4.614440518	0.2804	0.0005	0.124246587	0.104233333	0.097646667	0.664075916	0.329466667
24	2.479648299	0.0002	6.578243766	0.002423263	3.883395514	0.0008	4.221837641	0.00028	10.40946225	0.024089181	4.583015339	0	0.000533333	0.006282106	0.101	0.041413333	0.648821613	0.322933333
25	2.368296831	0.39	6.886829211	0.548045866	3.708965799	0.3198	4.23601232	0.0006	11.16131345	0.865092245	4.430829636	0.2978	0.065166667	0.097589412	0.0645	0.039566667	0.641895367	0.301266667
26	2.370165014	0.0384	6.775669532	0.246296072	3.688365791	0	4.209381928	0.00064	12.62605093	0.746353323	4.410204619	0	0.071566667	0.133231787	0.0555	0.000326667	0.615037939	0.226466667
27	2.363760431	0.0006	6.86343137	0.16021475	3.544771026	0.26	4.211212464	0.00032	12.75948437	0.505872377	4.381511003	0.0046	0.071566667	0.159934245	0.098833333	0.000333333	0.608393385	0.107466667
28	2.353771039	0.0006	6.861026371	0.001292616	3.542936786	0.0092	4.159177728	0.01912	13.35602406	0.673614642	4.286897109	0.415	0.071633333	0.159974668	0.1003	0.0035	0.604621488	0.1663
29	2.341845503	0.0008	7.224307414	0.001414084	3.524622083	0	4.16362286	8.00E-05	12.69610852	0.810597376	4.304360933	0.071	0.071766667	0.159947775	0.0983	0.003506667	0.604269857	0.1314
30	2.342111492	0.0534	7.137986038	0.003716271	3.447125236	0.0072	4.179056902	0.00052	13.38988061	0.809180188	4.294493705	0	0.080633333	0.160163276	0.099366667	0.003546667	0.735118358	0.1314
31	2.333341404	0	7.253428441	0.074959612	3.435695637	0.0052	4.23558112	0.00088	13.42480788	0.041909792	4.274962396	0.1304	0.015633333	0.081315568	0.046933333	0.003593333	0.597921283	0.1035
32	2.330061619	0.0064	6.859432178	0.122191692	3.437686362	0	4.269779048	0.001	13.44890609	0.005154639	4.247653367	0.1696	0.0103	0.060631504	0.046933333	0.003653333	0.474388169	0.131766667
33	2.327028736	0.0014	6.860708432	0	3.424169803	0	4.281371441	0.00024	13.53538542	0.400280959	4.172943827	0.068	0.010433333	0.033929046	0.0036	0.00364	0.456789599	0.142333333
34	2.33416047	0.001	7.032648128	0.453427705	3.299767806	0.3264	4.255299356	0.00044	13.28052448	0.200781715	4.171776332	0.0002	0.0105	0.109284894	0.056466667	0.000526667	0.377984111	0.0732
35	2.327058736	0	7.108165289	0.018426476	3.378223973	0.2616	4.283024402	0.00016	13.54475971	0.001320385	4.158637198	0.0914	0.010366667	0.112120293	0.100066667	0.00054	0.243104613	0.0766
36	2.315634548	0.0002	7.10736087	0.000767863	3.3769424	0.0016	4.275781494	0.001	14.05296166	0.78532493	4.163999919	0.0002	0.0015	0.111628891	0.099133333	0.00062	0.239128737	0.076633333
37	2.308227362	0.0002	7.558990824	0.472982258	3.334008514	0.0006	4.200340465	0.00192	13.11438275	0.778292072	4.131333181	0.1578	0.001533333	0.177965999	0.098366667	0.000793333	0.361859117	0.0812
38	2.300540959	0.0004	7.563971015	0.033944359	3.23328378	0.1724	4.206079144	0	13.59069974	0.634759313	4.110114454	0.0034	0.000533333	0.16325811	0.1271	0.000626667	0.466793229	0.0535
39	2.295678058	0.0044	7.578361118	0.000324583	3.188717098	0.041	4.214903829	0.00032	13.38313233	0.035633412	4.066901129	0.0292	0.001033333	0.163312207	0.133933333	0.00064	0.406018638	0.047033333
40	2.290306337	0.0002	7.571730867	0.039689948	3.195058538	0.0338	4.224497458	0.00044	12.67009479	0.355012392	4.027493357	0.0108	0.0009	0.094355914	0.085166667	0.00064	0.431723751	0.0488
41	2.286374554	0.003	7.469171146	0.194367797	3.192057969	0.0002	4.232211991	0.00036	13.23821999	0.716551252	3.860087579	0.2366	0.0014	0.123679468	0.0416	0.000673333	0.550928895	0.073
42	2.279759879	0.0016	7.160099284	0.681268269	3.118578086	0.042	4.241779751	0.00032	13.23022229	0.665907039	3.884260241	0.0088	0.001633333	0.237096202	0.048333333	0.00056	0.531025913	0.074433333
43	2.277917033	0.004	7.161334547	0	3.122087341	0.0686	4.245646406	0.0002	13.46805803	0.178000344	3.846852286	0.143	0.002266667	0.158265826	0.059666667	0.000273333	0.430977292	0.071966667
44	2.267823858	0.0006	7.164342757	0	3.138753112	0.0292	4.261002915	0.00048	14.33149376	0.832574325	3.79372375	0.0492	0.0023	0.152608433	0.0358	0.000353333	0.463946461	0.0796
45	2.262472838	0	7.05896312	0.082078069	3.136115134	0.0412	4.280245074	0.0016	14.22023993	0.404239607	3.77387861	0.1976	0.001566667	0.166234014	0.035833333	0.000566667	0.525380827	0.107666667
46	2.257003792	0.0016	7.048314401	4.05E-05	3.127122407	0.0182	4.419169807	0.07916	11.69742103	0.815448779	3.744558266	0.0252	0.0018	0.15962577	0.033233333	0.013686667	0.602120225	0.110066667
47	2.253137882	0.0006	6.956053908	0.470790656	3.139222714	0.085	4.384012662	0.00068	11.21454179	0.613343806	3.710791874	0.0914	0.0014	0.205696246	0.047366667	0.01374	0.584918983	0.085866667
48	2.244284581	0.0004	6.928497106	0.000121551	3.117574574	0.1044	4.378557925	0.0008	10.4919347	0.729452354	3.681264027	0.002	0.0012	0.092171793	0.057766667	0.01382	0.595509869	0.084733333
49	2.238793159	0.0002	6.548536361	0.651983628	3.111640066	0	4.403596586	0.00136	10.42391275	0.671163135	3.683405141	0.001	0.000566667	0.200835732	0.046333333	0.014013333	0.677703668	0.061066667
50	2.238055073	0	6.624244347	0.016422026	3.112110661	0.2102	4.389739593	0.00084	11.7879228	0.819322623	3.70685626	0.0652	0.000466667	0.203572736	0.0765	0.014073333	0.675495051	0.063733333
51	2.229894102	0.0012	6.716224357	0.137789849	3.067694154	0.0684	4.31392213	0.00144	12.23147606	0.82411671	3.69853755	0.0002	0.000666667	0.212858032	0.081033333	0.014046667	0.745474568	0.030833333
52	2.217366161	0.0008	6.726543521	0	3.050523724	0.0008	4.379348691	0.00268	12.02561314	0.520138493	3.658175759	0.3282	0.000533333	0.212851285	0.078133333	0.0013	0.696256187	0.081333333
53	2.202662731	0.0004	6.551994146	0.281901754	3.006693082	0.0184	4.359969077	0.00084	12.24541853	0.76149952	3.61295848	0.263	0.0005	0.181369801	0.067033333	0.001326667	0.720948806	0.109933333
54	2.200606493	0.0002	6.508405903	0.011623198	3.010054695	0.0082	4.373915819	0.00072	12.223496	4.42E-05	3.587119326	0.0906	0.000466667	0.183286742	0.051	0.001313333	0.599380786	0.1247
55	2.195266628	0	6.344505547	0.274015876	2.998140618	0.0098	4.374989563	4.00E-05	12.2012498	0	3.583742491	0	0.000433333	0.120292117	0.052633333	0.001093333	0.487520263	0.124533333
56	2.189059411	0	6.22750709	0.188456865	3.030899399	0	4.274864317	0.016	12.52761831	0.502499005	3.591652864	0.0002	0.000433333	0.14896459	0.0176	0.00362	0.434716327	0.1137
57	2.189049099	0.0002	6.230865349	0	3.030033447	0	4.279037499	0.00036	12.28348388	0.81505968	3.506192842	0.1274	0.000266667	0.125999615	0.0062	0.00344	0.433206822	0.1349
58	2.180210581	0.0002	6.230100878	0	2.916682165	0.3482	4.261071721	0.00028	12.27181973	0.409903102	3.495315379	0	0.000166667	0.125999615	0.0641	0.00304	0.414834257	0.0802
59	2.171448137	0	6.216845358	4.05E-05	2.915692173	0.0032	4.237720226	0.00056	12.86077877	0.279176303	3.484086772	0.0004	0.0001	0.079022739	0.061566667	0.002993333	0.334447054	0.036433333
60	2.167754859	0	6.217855135	4.05E-05	2.913290446	0	4.229051845	0.00024	12.90317369	0.009125712	3.46935237	0.0002	6.66667E-05	0.07709229	0.0602	0.002913333	0.335960634	0.021366667
61	2.162815866	0	6.288917292	0.004981774	2.899636484	0.0004	4.205153212	0.00096	12.89220596	0	3.461969881	0	6.66667E-05	0.032253273	0.058633333	0.003066667	0.335960634	0.021366667
62	2.161097768	0.0002	6.285189228	0	2.868661281	0.0924	4.060799666	0.23752	11.7714338	0.814818113	3.388056503	0.0726	0.0001	0.000843796	0.074033333	0.039986667	0.388013818	0.033433333
63	2.155865377	0	6.274666959	0	2.867463468	0	4.094021712	0.00108	11.83191849	0.333467005	3.401294545	0	6.66667E-05	0.000843796	0.074033333	0.040106667	0.307748373	0.0122
64	2.153898803	0.0002	6.260246983	0.013648698	2.861407052	0.0056	4.097032777	0.0002	11.24822398	0.757722565	3.454445341	0.0022	6.66667E-05	0.003118579	0.016933333	0.040093333	0.365718283	0.012566667
65	2.150473182	0.0004	6.242281645	8.10E-05	2.863559202	0.0016	4.070333719	0.00136	11.12526078	0.436937137	3.457645746	0.0002	0.000133333	0.003125329	0.016666667	0.040226667	0.392011755	0.012533333
66	2.143379092	0.0016	6.231195722	0.000445506	2.879489942	0.012	4.049329379	0.00104	9.918746698	0.753741256	3.360440595	0.2926	0.0004	0.003192829	0.018666667	0.04036	0.516114346	0.061266667
67	2.135494097	0.001	6.230576994	0.185245171	2.88071494	0.0206	4.020766494	0.00924	10.84642779	0.745780731	3.353282295	0.0172	0.000566667	0.033236729	0.022033333	0.04174	0.640411135	0.064133333
68	2.132783762	0	6.232059539	0	2.873590019	0.0004	4.025999427	0	9.738227574	0.517267468	3.286184185	0.2236	0.000533333	0.033236729	0.0067	0.002153333	0.59081936	0.0893
69	2.129941523	0	5.691314481	0.336138874	2.895009333	0.0076	3.911482073	8.00E-05	9.792120461	0.0519678	3.282006713	0	0.000533333	0.089259875	0.007966667	0.001986667	0.543902826	0.0893
70	2.125744065	0.0002	5.682941233	8.09E-05	2.899327924	0.0004	3.945770753	0.00024	9.956483496	0.603245563	3.278975594	0	0.000533333	0.086998579	0.0071	0.001993333	0.518156659	0.088933333
71	2.122638581	0	5.675402325	0.01901833	2.890202621	0.0172	3.892154189	0.00188	11.4609916	0.76281506	3.347932287	0.0582	0.000466667	0.090154801	0.0097	0.00208	0.572469646	0.0986
72	2.128182299	0.0002	5.656278962	0.024032043	2.903289046	0.0576	3.628204834	0.00036	10.51916675	0.162553965	3.350630674	0.0002	0.000233333	0.09408589	0.0173	0.001966667	0.473938431	0.049866667
73	2.128126541	0	5.652266229	0.000242738	2.893388669	0.0004	3.428933127	0.01124	11.60463405	0.175424267	3.321213615	0.0844	6.66667E-05	0.063252151	0.013933333	0.0023	0.37887902	0.061066667
74	2.122603354	0.0004	5.638460121	0.004692177	2.890367079	0.0646	3.487267311	0.00328	11.41428626	0.402096474	3.320484567	0.0006	0.000133333	0.064034181	0.024633333	0.002846667	0.359683855	0.0239
75	2.120567553	0	5.644594346	0.015613623	2.914410954	0.001	3.48436816	0.00016	11.45884633	0.47628333	3.283589693	0.069	0.000133333	0.010613306	0.023533333	0.00286	0.43040311	0.0354
76	2.113897414	0.0002	5.643743216	0	2.899672563	0.0024	3.481575604	7.20E-04	10.29287111	0.393608304	3.273916108	0.0036	0.000133333	0.010599819	0.023866667	0.00294	0.395463567	0.036
77	2.113221093	0	5.666197706	0.019699053	2.890136089	0.0648	3.468272349	0.0008	11.28191817	0.202436142	3.305308564	0.1202	0.000133333	0.010713272	0.0318	0.00276	0.30206708	0.046333333
78	2.105971889	0.0014	5.791974519	0.063665413	2.889125369	0	3.473574218	8.00E-05	11.29048888	0.332139132	3.299932788	0.0044	0.000333333	0.017318834	0.0222	0.002713333	0.330331275	0.047033333
79	2.105096895	0	5.769861761	0.000606772	2.878398067	0.0314	3.486354391	0.00028	10.44177359	0.666470188	3.301908665	0.0002	0.000333333	0.017379506	0.027366667	0.000886667	0.412172262	0.033
80	2.106283192	0	5.833059291	0.035110428	2.901491621	0.0066	3.523216825	0.00104	11.181866	0.240575579	3.316400492	0.0008	0.000266667	0.022449215	0.0177	0.000513333	0.385252113	0.033033333
81	2.077234777	0.0164	5.850282678	0.022173667	2.900320281	0	3.526325185	8.00E-05	10.7709509	0.2646328	3.33055069	0.0054	0.003	0.023542555	0.017533333	0.0005	0.349977024	0.022433333
82	2.073580911	0.0002	7.255848983	0.556994295	2.887454638	0.0026	3.502361625	0.0004	10.66667007	0.396170839	3.317230309	0.0078	0.003	0.116374938	0.017566667	0.000446667	0.350404113	0.023133333
83	2.073857581	0.0002	7.272657143	0.00198204	2.893636231	0.0046	3.496186699	0.00032	10.33273134	0.741253276	3.315305191	0	0.003033333	0.113422102	0.007533333	0.000366667	0.440206969	0.0031
84	2.070599828	0	7.440568934	0.00206269	2.882027148	0	3.498995364	0.00044	12.08836313	0.55618495	3.310061792	0	0.0028	0.103154982	0.007533333	0.000426667	0.477547939	0.002366667
85	2.066167363	0	7.439488564	0	2.857548401	0.001	3.49217634	0.00024	12.15714397	0.068639162	3.324890006	0.0266	0.0028	0.103053853	0.002466667	0.00042	0.377909434	0.006766667
86	2.064453663	0	7.464112042	0.000121325	2.859952517	0.0004	3.454149174	0.00148	12.18081056	0.584072016	3.326509775	0.0022	0.0028	0.097222336	0.001433333	0.000493333	0.43515884	0.007
87	2.063093361	0	5.590757594	0.473771486	2.837483631	0.0038	3.441068082	0.00056	12.00106612	0.647774767	3.325936071	0	6.66667E-05	0.172488639	0.002066667	0.000573333	0.499015835	0.0061
88	2.061198383	0	5.685761293	0.141718586	2.829531863	0.0004	3.443753722	8.00E-05	11.99106667	0.030790633	3.281353525	0.017	3.33333E-05	0.103276021	0.0017	0.00052	0.438119134	0.007633333
89	2.083233942	0.2542	5.748277841	0.126067079	2.918901384	0	3.578538354	0.31752	12.0248743	0.003990534	3.28988528	0.0706	0.042366667	0.123956861	0.000933333	0.053386667	0.31524201	0.0194
90	2.083340292	0	5.528826584	0.101517297	2.905904177	0.0174	3.571592134	0.00012	11.99375502	0.057742295	3.297751022	0.0836	0.042366667	0.140532629	0.003833333	0.053333333	0.232168234	0.033333333
91	2.085446393	0.0004	5.526408784	0.009705204	2.812124383	0.0212	3.560042417	0.0002	11.61592786	0.688317714	3.30166799	0.0018	0.042433333	0.142150163	0.0072	0.053326667	0.335447993	0.0292
92	2.087241765	0.0002	5.541766727	0.001132274	2.820214774	0.0096	3.539875803	0.00052	11.49257064	0.660828173	3.305375246	0.0808	0.042466667	0.142318654	0.008733333	0.053166667	0.348240686	0.0423
93	2.086462894	0	5.656613025	0.209072899	2.874485626	0.0138	3.537023223	0.00024	11.34997142	0.099514563	3.297247045	0.0404	0.042466667	0.098202223	0.0104	0.053113333	0.256863985	0.049033333
94	2.082807396	0.0008	5.801481329	0.060986946	2.878618246	0.0006	3.535129474	0.00016	11.52045265	0.608121354	3.289366834	0.0004	0.0426	0.08474695	0.010433333	0.053126667	0.353085772	0.046266667
95	2.081542406	0	5.79751383	0.066340556	2.878506147	0.0002	3.536333306	4.00E-05	11.85691523	0.394084324	3.2948616	0.0662	0.000233333	0.074792529	0.010466667	0.000213333	0.418101404	0.045533333
96	2.080131508	0	5.870576074	0.059569997	2.874039594	0.0002	3.488774867	0.0026	11.55792616	0.106623437	3.336282211	0.0068	0.000233333	0.067801313	0.0076	0.000626667	0.426248261	0.032733333
97	2.07863297	0	5.880116289	0	2.842293287	0.004	3.499177482	0.0006	11.81293156	0.520737754	3.330165914	0.0002	0.000166667	0.066183779	0.004733333	0.000693333	0.398318267	0.032466667
98	2.077803413	0	6.100260282	0.471846073	2.84455311	0.0002	3.53006948	0.00032	11.62213292	0.59431692	3.330027061	0	0.000133333	0.144636078	0.003166667	0.00066	0.387233059	0.019
99	2.076947175	0.0004	6.121169574	0.049421661	2.845573518	0	3.466792437	0.00148	11.08654411	0.538422345	3.32100998	0.0136	0.0002	0.118027539	0.000866667	0.000866667	0.460384355	0.014533333
100	2.076518984	0.0002	6.192556354	0.054600607	2.852201239	0.0002	3.493619459	0.00056	11.2218233	0.268960089	3.323017449	0	0.0001	0.116963149	0.0008	0.000933333	0.403857478	0.014466667
101	2.076287711	0.0002	6.17481779	0.032359841	2.85030296	0.0034	3.505486757	0.00056	11.15063366	0.192706405	3.335552736	0.0214	0.000133333	0.111299697	0.001333333	0.00102	0.370294492	0.007
102	2.076303855	0	6.200016981	0.000323612	2.852394046	0.0014	3.495262446	0.00084	10.90723842	0.266160751	3.334878127	0.005	0.000133333	0.101425299	0.001533333	0.000726667	0.396884044	0.0067
103	2.075294531	0	6.204618237	0.033503277	2.851275293	0	3.512468565	0.00584	11.09655217	0.479246858	3.328572097	0.01	0.000133333	0.107009179	0.000866667	0.0016	0.389968895	0.008333333
104	2.07255204	0	6.256477192	0.105738103	2.817638668	0.0384	3.505623527	0.00084	11.09414328	0.614982175	3.32190326	0.0006	0.000133333	0.045991184	0.007233333	0.001686667	0.393413104	0.008433333
105	2.071322619	0	6.236132634	0.000121315	2.820077906	0	3.528686127	0.00092	11.0908054	0	3.317734382	0.1072	6.66667E-05	0.037774459	0.007233333	0.001593333	0.303676046	0.024033333
106	2.069611573	0	6.352434191	0.011726174	2.889609432	0.005	3.528445787	0	11.17721151	0.475026666	3.321941667	0.005	3.33333E-05	0.03062872	0.008033333	0.0015	0.338020476	0.024866667
107	2.065570168	0.0008	6.262820279	0.061964083	2.883939827	0.012	3.532575632	0.00012	11.77344564	0.753531237	3.336869488	0.0128	0.000133333	0.035562761	0.009466667	0.001426667	0.431491281	0.023433333
108	2.258405347	0	6.311489737	0.167152104	2.885340217	0.0002	3.52721646	0.00024	11.97130878	0.446615492	3.338921467	0.0034	0.000133333	0.063367509	0.009266667	0.001326667	0.461567071	0.023166667
109	2.065634088	0	6.312055966	0	2.900050265	0.0002	3.512648621	0.00112	11.2620776	0.698855175	3.334902142	0	0.000133333	0.05778363	0.0093	0.00054	0.498168458	0.0215
110	2.257876717	0	6.479828947	0.320433938	2.90089573	0.0244	3.510588962	0.00012	11.24952026	0.288648245	3.330316563	0.0006	0.000133333	0.093566269	0.006966667	0.00042	0.443779469	0.0215
111	2.25716623	0	6.508497351	0	2.90379859	0.0036	3.459278319	0.00032	11.58186981	0.692841184	3.327943789	0.0008	0.000133333	0.09354605	0.007566667	0.00032	0.559253	0.003766667
112	2.257799695	0	7.229167959	0.016382832	2.900999873	0	3.456857347	0.00228	11.61145251	0.090131151	3.287526819	0.1096	0.000133333	0.09432216	0.006733333	0.0007	0.495103747	0.0212
113	2.256426139	0	7.279412168	0.139846278	2.903055203	0.0002	3.455408836	0.00012	11.62103296	0.000232353	3.286933366	0.0014	0	0.107302525	0.004766667	0.0007	0.369553933	0.0193
114	2.255643817	0.0002	7.27554446	8.09E-05	2.881961318	0.014	3.437996946	0.00016	11.75144243	0.674287839	3.268824384	0.0498	3.33333E-05	0.07945733	0.007066667	0.000686667	0.407499324	0.027033333
115	2.25750911	0.0004	7.280106589	0.032611774	2.887413633	0	3.531664672	0.03096	11.56306131	0.588048849	3.262993551	0.0004	0.0001	0.084892625	0.007033333	0.00566	0.389031603	0.0271
116	2.265012622	0.0002	7.239395581	0.142857143	2.887494567	0	3.551340767	0.00024	11.7949426	0	3.26110447	0.0088	0.000133333	0.055296493	0.002966667	0.00568	0.340923562	0.028466667
117	2.264342411	0	6.234421168	0.212454954	2.885398407	0	3.584883036	0.00228	11.80883933	0.000888349	3.269425784	0.0004	0.000133333	0.090705652	0.002366667	0.006006667	0.22559809	0.0284
118	2.262353765	0	6.228005392	0.083265868	2.885482183	0	3.517046199	0.02196	11.39016461	0.113059335	3.257151217	0.0002	0.000133333	0.101852824	0.002366667	0.009286667	0.229419454	0.010166667
119	2.260997893	0.0004	6.202157313	0.442136378	2.890781108	0.0002	3.506565891	0.00076	11.21347714	0.589735192	3.248485323	0.0026	0.0002	0.152234508	0.002366667	0.009393333	0.327669927	0.010366667
120	2.259645289	0	6.202680748	0.000162015	2.904792737	0.0052	3.520462435	0.00116	11.1546644	0.281701369	3.254114916	0	0.000166667	0.152248022	0.0009	0.00956	0.262238849	0.002066667
121	2.259106839	0	6.194522736	0.013204261	2.904733539	0	3.522024818	8.00E-05	11.27666452	0.539221193	3.24201044	0.0286	0.0001	0.149013437	0.0009	0.004413333	0.254100906	0.006766667
122	2.258877708	0.0002	6.196469017	0	2.87038364	0.1266	3.522365261	8.00E-05	11.61624792	0.729383132	3.247438283	0.0044	0.0001	0.125203913	0.022	0.004386667	0.375664762	0.006033333
123	2.258727594	0.0002	6.140977871	0.166416974	2.872193426	0.0002	3.500403127	0.0004	11.22916191	0.610841348	3.243171355	0.0032	0.000133333	0.117530916	0.022033333	0.004073333	0.477323595	0.0065
124	2.266143575	0.002	6.13020833	0.004981976	2.866842716	0.0014	3.493365738	0.00012	11.31849974	0.271434605	3.242813087	0	0.000466667	0.104483601	0.022266667	0.000433333	0.503719473	0.006466667
125	2.743924908	0.439	6.134169155	0	2.88331771	0.0066	3.488878335	0.03868	11.30553632	0	3.235045456	0.0004	0.073566667	0.030794204	0.023333333	0.006753333	0.405430275	0.0061
126	2.739191817	0	6.315354461	0.206490034	2.885732045	0	3.491765398	0	11.29747439	0	3.234421986	0.0002	0.073566667	0.065182207	0.022466667	0.00656	0.358480046	0.006133333
127	2.738407604	0	6.253085509	0.178319695	2.880462866	0	3.57397298	0.01128	10.86723223	0.412747583	3.220137976	0.0074	0.073566667	0.092701446	0.022466667	0.008426667	0.337401111	0.0026
128	2.737910839	0	6.339114133	0.001053655	2.882978184	0.0016	3.583050826	0.00032	10.27343488	0.137389919	3.220207933	0.0002	0.073533333	0.092877056	0.001633333	0.008466667	0.238735576	0.0019
129	2.733962254	0	6.269709648	0.046283537	2.88287636	0	3.568321517	0.0004	10.26107596	0.252144163	3.216767621	0.0006	0.0735	0.072854816	0.0016	0.008466667	0.178952712	0.001466667
130	2.747744426	0.0622	6.279654085	0	2.875938327	0.0008	3.568918274	4.00E-05	10.25205287	0.073153609	3.225679581	0.0002	0.083533333	0.072024487	0.0015	0.008453333	0.145905879	0.0015
131	2.831664021	0.0002	6.153191001	0.525829211	2.872244076	0.0002	3.579673697	0.006	10.26553298	0	3.219689267	0.0002	0.0104	0.159662689	0.000433333	0.003006667	0.145905879	0.001466667
132	2.830614881	0	6.137472972	0.178888844	2.909328276	0.0436	3.597702007	0.00052	10.43522369	0.256569719	3.246531565	0.0182	0.0104	0.15506249	0.0077	0.003093333	0.188667499	0.004466667
133	2.826854135	0.2074	6.071294382	0.116280015	2.914440294	0	3.594569451	0.00032	10.46353026	0.000234093	3.256310493	0.0002	0.044966667	0.144722544	0.0077	0.001266667	0.11991525	0.003266667
134	2.826458984	0	6.081149564	0.100515987	2.916354267	0.0002	3.224025331	0.00724	11.18627087	0.609781234	3.262427582	0	0.044966667	0.161299599	0.007466667	0.00242	0.198647136	0.003233333
135	2.907200039	0.1274	6.108837363	0.030026004	2.908034513	0.0064	3.194489524	0.0006	11.20426546	0.035575163	3.334985541	0.0804	0.0662	0.15859001	0.008533333	0.002453333	0.162552303	0.016533333
136	2.906188885	0	6.168217047	0.378819896	2.908928775	0.0002	3.195321349	0	11.20148337	0	3.329656595	0.0004	0.055833333	0.221726659	0.008433333	0.002446667	0.150360035	0.016566667
137	2.902942141	0	6.151089782	0.000406537	2.923132573	0.002	3.192247474	0.00036	11.17305374	0.007886213	3.350451579	0.001	0.0558	0.134156214	0.008733333	0.001506667	0.151674404	0.0167
138	2.90245641	0	6.04418608	0.257307802	2.930005617	0.0164	3.197729956	0.00064	11.14498882	0	3.333405343	0.003	0.0558	0.14722604	0.0042	0.001526667	0.108912784	0.014166667
139	2.896937115	0.0002	5.998090716	0.013022423	2.933472993	0.0002	3.190422217	0.00012	11.0968143	0.184096883	3.341757237	0.065	0.021266667	0.130016441	0.004233333	0.001493333	0.139556582	0.024966667
140	2.894709503	0.0004	6.02580084	0.005738939	2.916387787	0.0122	3.223876999	0.0222	11.09176608	0	3.330911498	0	0.021333333	0.114220267	0.006233333	0.003986667	0.037926377	0.024966667
141	2.893853247	0	5.961409612	0.003459222	2.936111885	0.0154	3.227183856	8.00E-05	11.28536099	0.268120019	3.326568984	0.0006	0.0001	0.10979247	0.007733333	0.0039	0.076683853	0.011666667
142	2.892915442	0	5.952016905	0.030306729	2.937089809	0.0004	3.231814335	0	11.20808304	0.440091735	3.328910568	0.0004	0.0001	0.051706942	0.007766667	0.0039	0.150032475	0.011666667
143	2.892138247	0	5.944313777	4.07E-05	2.946250754	0.0046	3.33740723	0.01624	11.21948321	0.0669509	3.326443015	0.0002	0.0001	0.051645969	0.0082	0.006546667	0.159876589	0.011533333
144	2.890756567	0.0002	5.915580187	0.01111292	2.950085818	0.0008	3.372907544	0.00088	11.20894244	4.68E-05	3.324983923	0.0084	0.000133333	0.010613489	0.0056	0.006586667	0.159884395	0.012433333
145	2.941182012	0.0002	5.944306448	0.052980942	2.946651621	0.0026	3.461615653	0.00244	10.97433505	0.31717484	3.363169142	0.1046	0.000133333	0.017273242	0.006	0.006973333	0.182064055	0.019033333
146	2.940326897	0	6.043953985	0.110518603	2.947465875	0	3.450658807	0.00076	10.97336148	0	3.359610504	0.0002	6.66667E-05	0.034736519	0.003966667	0.0034	0.182064055	0.019066667
147	2.933463623	0.0002	6.045085899	0	3.176358821	0.4882	3.475886467	0.00112	11.01790095	0.030974282	3.369117593	0.0002	0.0001	0.034159982	0.082766667	0.003573333	0.142539765	0.019
148	2.924862088	0.0004	6.059302817	0.016807749	3.176417374	0	3.416370899	0.00588	11.00930236	0.013796987	3.380263977	0.035	0.000166667	0.031910153	0.0827	0.004553333	0.071490641	0.024766667
149	2.923330178	0.0004	6.059981689	0	3.176498045	0	3.431450773	0.0002	10.9537591	0.069260007	3.386235331	0.0426	0.000233333	0.031903369	0.081933333	0.00188	0.071875492	0.031833333
150	2.919763842	0.0002	6.061083802	0.001872202	3.21700872	0.0216	3.431539571	0.00E+00	11.21471137	0.634854383	3.39170758	0.0048	0.000233333	0.030363249	0.0854	0.001733333	0.17767675	0.031233333
151	2.918685017	0.0002	6.185485618	0.087515773	3.214923619	0	3.464561585	0.00148	11.61846002	0.417275623	3.400240982	0.0022	0.000233333	0.036119054	0.084966667	0.001573333	0.194360214	0.014166667
152	2.917043933	0	6.228536349	0.086537288	3.223304777	0.0008	3.498554081	0.02656	11.61220635	0	3.328911344	0.2032	0.000233333	0.032122169	0.0851	0.005873333	0.194360214	0.048
153	2.916640776	0	6.230693382	0.032596753	3.223622807	0.0002	3.531637266	0.00076	11.50281138	0.540840195	3.331098328	0	0.0002	0.037554961	0.003766667	0.005813333	0.279337866	0.047966667
154	2.916460963	0	6.197758273	0.056875509	3.201422271	0.0134	3.530908131	0.00092	11.46954334	0.00126074	3.332133488	0.0024	0.000133333	0.044232921	0.006	0.004986667	0.277248491	0.042533333
155	2.912547059	0	6.184333204	0.01778809	3.204914056	0.0004	3.522958343	0.00908	11.1253711	0.307358499	3.336411588	0.0002	6.66667E-05	0.047197602	0.006066667	0.006466667	0.316931573	0.035466667
156	2.931974755	0.0024	6.180287616	0.000447682	3.21405336	0.0012	3.498963079	0.0012	11.11246464	0.00770488	3.323791309	0.0334	0.000433333	0.046960182	0.002666667	0.006666667	0.212406656	0.040233333
157	2.968526928	0.071	6.175139256	4.07E-05	3.214717127	0	3.523033041	0.00048	10.96079498	0.502077983	3.298104848	0.0036	0.012233333	0.032381003	0.002666667	0.0065	0.226540383	0.040466667
158	2.967764962	0	6.209689007	0.034147334	3.215848197	0	3.447686199	9.20E-04	10.96312744	0.000280034	3.367333891	0.1382	0.012233333	0.023649345	0.002533333	0.002226667	0.226587055	0.029633333
159	2.966964234	0	6.192682398	0.030446109	3.218097932	0	3.517595437	0.00376	10.91252858	0.064814382	3.36148968	0	0.012233333	0.023290904	0.0025	0.002726667	0.14724942	0.029633333
160	2.971913068	0.0028	6.188748472	0.020225451	3.222699004	0.0002	3.528738136	0.00076	10.92087722	0.029557572	3.390172441	0.0104	0.0127	0.017182561	0.0003	0.0027	0.151965558	0.030966667
161	2.971650072	0	6.206392359	0.007687927	3.257058623	0.0566	3.598218799	0.00248	11.49050408	0.637081698	3.386387924	0.005	0.0127	0.0154992	0.009666667	0.0016	0.206919425	0.031766667
162	2.971242959	0	6.288268251	0.05610024	3.34611879	0.0032	3.59966585	0.00028	11.41985363	0.035007681	3.414955764	0.0074	0.0123	0.024774627	0.01	0.001446667	0.211469892	0.027433333
163	2.966984644	0	6.294352112	0.000162714	3.354514306	0.0004	3.577811915	0.00064	10.99039084	0.546384562	3.416273406	0	0.000466667	0.024794962	0.010066667	0.001473333	0.218854321	0.026833333
164	2.966263614	0	6.291840083	0.017326934	3.355482006	0.0002	3.581981321	8.00E-05	11.05107843	0.159010765	3.413672609	0	0.000466667	0.021991562	0.0101	0.001333333	0.245309443	0.0038
165	2.97247842	0	6.284448259	0.101614937	3.360130912	0.0024	3.568727809	0.00208	11.01016878	0.004875331	3.386692874	0.0356	0.000466667	0.033853034	0.0105	0.001053333	0.235319601	0.009733333
166	2.971975591	0	6.317003476	0.133710288	3.360116285	0	3.553635268	0.00104	10.53093723	0.302592455	3.375994	0.001	0	0.052767173	0.010466667	0.0011	0.280825415	0.008166667
167	2.971665114	0	6.213338467	0.073721856	3.360385189	0	3.53028501	0.0006	11.21655211	0.061946903	3.376335115	0.0004	0	0.063772828	0.001033333	0.000786667	0.184969616	0.0074
168	2.971045291	0	6.208139996	0.000121902	3.360075087	0	3.525331795	0.00012	10.33601036	0.599776568	3.376002535	0	0	0.054443105	0.0005	0.00076	0.279097764	0.006166667
169	2.970545382	0	6.208090871	4.06E-05	3.36581075	0.001	3.596232298	0.05184	10.15792779	0.227792232	3.355838002	0.1242	0	0.054422758	0.0006	0.009293333	0.225999042	0.026866667
170	2.970674809	0.0002	6.195391046	0.003656753	3.305312541	0.1542	3.596595036	0.00048	10.66778805	0.59833279	3.363691346	0.0302	3.33333E-05	0.052144395	0.026266667	0.00936	0.29921938	0.0319
171	2.970065911	0	6.174311926	0.034045665	3.299783202	0.0022	3.59828413	8.00E-05	10.63921987	0.498386267	3.377229311	0.0172	3.33333E-05	0.040882849	0.026233333	0.009026667	0.381471202	0.028833333
172	2.946998319	0.0002	6.157070498	0.000162569	3.286403938	0.0004	3.633533781	0.00464	10.50916203	0.165309751	3.376860574	0	6.66667E-05	0.018624896	0.0263	0.009626667	0.358590752	0.028666667
173	2.946328649	0	6.191031408	0.010037794	3.269867228	0.0102	3.640781544	0.00012	10.46851506	0.085861423	3.38017259	0.0002	6.66667E-05	0.008010886	0.028	0.009546667	0.362576505	0.028633333
174	2.945813215	0	6.108026619	0.2533122	3.261827375	0	3.648657789	0.00064	10.79721352	0.03679603	3.365667806	0.0018	6.66667E-05	0.050209269	0.028	0.009633333	0.268746416	0.028933333
175	2.945046486	0	6.120019427	0.147634915	3.265308941	0.0012	3.644881358	0.00012	10.62896293	0.557288009	3.38935599	0.0006	6.66667E-05	0.074808316	0.028033333	0.001013333	0.323662378	0.008333333
176	2.944698999	0	6.083456188	0.084434327	3.263559948	0	3.407651338	0.28956	10.56211412	0.315932267	3.408897595	0.0652	3.33333E-05	0.088271245	0.002333333	0.049193333	0.276595624	0.014166667
177	2.716758096	0.1466	6.080208424	0.000569291	3.243238854	0.0942	3.416694241	0.0006	10.28712194	0.379672407	3.410065527	0	0.024466667	0.082691849	0.017666667	0.04928	0.256809981	0.0113
178	2.716836022	0	6.08876947	0.005124243	3.243073558	0.0002	3.444668834	0.0008	10.33111954	0.094532233	3.409287508	0	0.024433333	0.083518795	0.017633333	0.04864	0.245013728	0.0113
179	2.709354112	0	6.025181841	0.201944196	3.223674443	0.0094	3.437941886	0.0006	9.914549001	0.250197978	3.408150082	0	0.024433333	0.115503195	0.0175	0.04872	0.272403154	0.011266667
180	2.686158685	0.0298	6.069055926	0.023992518	3.256358427	0.0016	3.430914256	0.00012	10.12254366	0.028750872	3.408195939	0.0252	0.0294	0.077283248	0.017766667	0.048633333	0.271062294	0.015166667
181	2.645938936	0	6.051625715	0.000244071	3.258812802	0	3.449101691	0.00024	9.634004148	0.558187148	3.421585969	0.0004	0.0294	0.052718107	0.017566667	0.048653333	0.271212151	0.015133333
182	2.670065542	0.0008	6.0909012	0.000284715	3.280012419	0.0004	3.434912816	0.00112	9.596010944	0.532503264	3.474849144	0.219	0.029533333	0.038693172	0.017633333	0.00058	0.307307317	0.040766667
183	2.533532238	0.0004	6.119264445	0.223473911	3.265749726	0.0046	3.234443041	0.24212	10.18585159	0.501100754	3.441655145	0.0842	0.005166667	0.075843942	0.0027	0.040833333	0.327545375	0.0548
184	2.3888479	0.0936	6.122780983	0.009574641	3.26636549	0.0034	3.210220358	0.00044	10.16642448	9.35E-05	3.453047941	0.0006	0.020766667	0.076585675	0.003233333	0.040773333	0.311805582	0.0549
185	2.387869309	0.0002	6.123470691	4.07E-05	3.270954281	0.0006	3.2080866	0.00012	10.10723635	0.39548577	3.455744939	0.0002	0.0208	0.042935099	0.001766667	0.040693333	0.336020214	0.054933333
186	2.387613633	0	6.145738868	4.07E-05	3.270152466	0.0004	3.191049208	0.00056	10.14761462	0.054196867	3.488838062	0.0554	0.015833333	0.038943135	0.001566667	0.040766667	0.340261213	0.059966667
187	2.394086737	0.1428	6.210243303	0.111568228	3.276837101	0.0032	3.204116334	0.00084	10.09466045	0.322377034	3.492275061	0	0.039633333	0.057497161	0.0021	0.040866667	0.300959528	0.0599
188	2.417725013	0	6.225825283	0.262249012	3.281518538	0.0002	3.212717088	0.024	10.11369092	0.03315098	3.512751936	0.0336	0.0395	0.101157878	0.002066667	0.04468	0.217734147	0.029
189	2.418412598	0	6.224848801	0.084011391	3.292378613	0.0008	3.192150478	0.00156	3.12482896	0.0004	3.520941139	0.0004	0.039433333	0.077914124	0.001433333	0.004586667	0.134284021	0.015033333
190	2.41557816	0.0002	6.226254824	0.010052501	3.27591083	0.0022	3.208683027	0.00048	3.112533432	0.0072	3.523337545	0	0.023866667	0.077993768	0.001233333	0.004593333	0.135468442	0.014933333
191	2.415297173	0	6.237911118	0.003660918	3.278669709	0.0004	3.208354428	4.00E-05	3.10287065	0.0006	3.524265388	0.0302	0.023833333	0.078597131	0.0012	0.00458	0.069654147	0.019933333
192	2.414369459	0	6.2337589	0	3.26073087	0.0068	3.209309186	0	3.096473405	0.0004	3.526198513	0	0.023833333	0.078590342	0.002266667	0.004486667	0.060688002	0.0107
193	2.411454445	0.0002	6.2062114	0.050856422	3.560812741	0.2878	3.129270767	0.00864	3.091408345	0.0002	3.513975729	0.0914	6.66667E-05	0.068471707	0.0497	0.005786667	0.00699183	0.025933333
194	2.415482822	0.0626	6.219494762	0.000203533	3.562806362	0.0042	3.127691937	0.00032	3.431901181	0.0344	3.518453242	0	0.0105	0.024797461	0.050366667	0.00184	0.0072	0.020333333
195	2.415333734	0	6.205474603	0.109876242	3.570098125	0.0038	3.122698746	0.00016	3.074427188	0.0596	3.521544612	0.0004	0.0105	0.029108269	0.050866667	0.001606667	0.017066667	0.020333333
196	2.415180013	0	6.188951284	0.002035251	3.560197104	0.0012	3.119526283	0.00032	3.076047528	0.001	3.59784882	0.064	0.010466667	0.027772061	0.0507	0.00158	0.016033333	0.031
197	2.413682289	0	6.162164056	0.001140019	3.833856634	0.278	3.114597515	0.00024	3.11647705	0.015	3.578096752	0.003	0.010466667	0.027351911	0.096966667	0.001613333	0.018433333	0.026466667
198	2.412077046	0.0002	6.156049131	0.113272823	3.834993211	0.0002	3.111267594	0.001	3.116494927	0	3.557717735	0.006	0.0105	0.046230715	0.095866667	0.00178	0.018366667	0.027466667
199	2.404942432	0.0832	6.131775281	0.001017542	3.846882688	0.0002	3.104555784	0.00024	3.093826551	0.011	3.549651608	0.0018	0.024333333	0.037924235	0.047933333	0.00038	0.020166667	0.012533333
200	2.403227722	0	6.131775281	0.0002	3.857660461	0	3.104555784	0.00024	3.088038058	0.0002	3.519397828	0.0082	0.0139	0.037923646	0.047233333	0.000366667	0.014466667	0.0139

==> data/N_col_test/savings.dat <==
ncol	d_2	d_5	d_10	d_15	d_20	d_25
2	-187	-182	-214	-165	-209	-180
4	-94	-70	-83	-149	-84	-101
8	-45	-25	-35	-7	-71	-25
15	22	16	6	-1	5	-10
30	45	38	32	28	26	21
60	72	74	61	62	45	54
125	81	77	76	74	72	72
250	86	82	83	81	78	79
500	89	86	85	86	83	80
1000	91	89	87	86	85	84
2000	93	89	88	87	84	86
4000	93	90	88	89	86	84
8000	94	90	89	88	88	86

==> data/Npc3mar/Npc_data_10.dat <==
Npc	init	loc-alloc	full_loc_alloc	scaledinit
1	37534.91474	37534.91474	37534.91474	37.53491474
2	27754.66876	25669.70609	25669.70609	27.75466876
3	18207.25753	13878.35045	13878.35045	18.20725753
4	16907.2574	13362.82675	13355.87058	16.9072574
5	15517.42204	12800.93137	12793.9752	15.51742204
6	15152.48174	12471.54998	12464.59382	15.15248174
7	14783.45306	12111.88126	12083.67606	14.78345306
8	14666.88012	11983.20387	11924.04402	14.66688012
9	14453.94647	11763.64337	11752.41641	14.45394647
10	14335.96783	11679.06419	11668.02962	14.33596783
11	14264.23988	11494.60918	11460.62224	14.26423988
12	14107.96074	11359.66774	11230.96006	14.10796074
13	14065.60577	11163.60732	11131.76577	14.06560577
14	13933.86583	11089.04115	11049.50229	13.93386583
15	13833.92378	11005.69188	10963.90995	13.83392378
16	13823.77916	10802.86077	10741.20368	13.82377916
17	13781.24092	10681.52384	10668.09615	13.78124092
18	13787.54101	10674.41006	10650.46275	13.78754101
19	13794.87613	10547.29554	10547.29554	13.79487613
20	13654.20974	10466.88639	10449.03207	13.65420974
21	13616.30539	10487.24137	10442.74388	13.61630539
22	13640.89165	10411.32931	10360.07221	13.64089165
23	13663.73069	10430.22063	10407.38372	13.66373069
24	13655.52777	10340.5136	10331.16441	13.65552777
25	13677.66382	10312.57698	10312.57698	13.67766382
26	13605.39961	10237.45195	10235.16618	13.60539961
27	13563.94772	10280.73306	10280.73306	13.56394772
28	13569.52115	10334.80495	10334.80495	13.56952115
29	13593.36913	10400.80627	10323.38341	13.59336913
30	13549.81629	10147.61669	10147.61669	13.54981629
31	13573.69401	10066.9913	10066.40409	13.57369401
32	13549.37192	10167.91047	10086.34637	13.54937192
33	13584.6388	10097.71572	10011.3955	13.5846388
34	13608.88365	10106.05337	10069.91088	13.60888365
35	13621.08984	10043.65478	9993.466476	13.62108984
36	13630.24573	10148.67136	10098.19473	13.63024573
37	13660.61315	10004.72555	9944.543735	13.66061315
38	13686.7902	10101.22239	9942.669077	13.6867902
39	13603.10125	10016.20742	10016.20742	13.60310125
40	13643.36567	10020.41496	9979.590989	13.64336567
41	13681.01917	10032.39894	10012.362	13.68101917
42	13685.81734	9997.276112	9993.867797	13.68581734
43	13738.24729	10118.05059	10112.25259	13.73824729
44	13783.62753	10140.607	10132.52166	13.78362753
45	13815.43622	10244.75587	10244.75587	13.81543622
46	13867.32202	10180.83128	10180.83128	13.86732202
47	13908.09993	10207.97297	10207.97297	13.90809993
48	13924.88154	10215.09495	10215.09495	13.92488154
49	13913.56076	10227.34862	10227.34862	13.91356076
50	13881.84215	10147.38811	10147.38811	13.88184215
51	13936.2605	10245.4784	10245.4784	13.9362605
52	13952.18061	10211.31709	10211.31709	13.95218061
53	13966.96174	10218.17208	10218.17208	13.96696174
54	14012.6922	10294.0226	10187.86219	14.0126922
55	14054.08545	10297.11682	10195.79299	14.05408545
56	14080.81847	10339.06138	10322.60497	14.08081847
57	14108.76502	10331.71311	10280.44629	14.10876502
58	14152.75475	10270.64714	10270.64714	14.15275475
59	14173.02018	10513.43973	10344.34969	14.17302018
60	14180.59475	10305.09541	10300.65635	14.18059475
61	14199.9023	10345.33342	10342.60603	14.1999023
62	14230.75409	10391.18368	10388.95077	14.23075409
63	14272.27949	10370.53902	10370.53902	14.27227949
64	14306.98553	10471.31571	10471.31571	14.30698553
65	14345.09641	10523.0627	10510.60563	14.34509641
66	14383.81152	10672.81304	10650.78171	14.38381152
67	14415.74728	10649.25251	10635.91726	14.41574728
68	14464.24351	10765.95517	10721.76201	14.46424351
69	14505.7087	10807.93943	10764.01577	14.5057087
70	14528.64019	10820.96479	10788.88086	14.52864019
71	14562.13669	10794.9735	10789.03251	14.56213669
72	14615.96537	10837.58768	10819.00173	14.61596537
73	14640.59526	10816.98482	10775.29986	14.64059526
74	14682.54661	10882.8829	10882.8829	14.68254661
75	14724.10191	11007.68762	10973.08504	14.72410191
76	14765.26514	10963.48934	10963.48934	14.76526514
77	14816.74351	10982.21749	10953.55917	14.81674351
78	14830.08809	11051.82244	11017.98711	14.83008809
79	14876.24754	11104.19348	11104.19348	14.87624754
80	14922.67774	11135.61707	11057.27616	14.92267774
81	14976.78478	11148.4866	11135.11264	14.97678478
82	15033.34157	11179.46001	11177.78463	15.03334157
83	15045.86243	11311.29272	11299.0442	15.04586243
84	15097.78087	11285.52152	11283.67474	15.09778087
85	15154.32018	11407.12148	11398.91887	15.15432018
86	15217.57093	11456.18313	11443.4094	15.21757093
87	15253.13206	11480.96797	11471.42363	15.25313206
88	15278.20734	11502.76233	11502.76233	15.27820734
89	15322.61987	11623.11546	11591.07708	15.32261987
90	15379.36642	11661.48299	11623.76136	15.37936642
91	15439.76243	11750.39269	11698.11838	15.43976243
92	15490.67054	11780.50265	11755.24894	15.49067054
93	15547.74322	11886.71603	11872.3084	15.54774322
94	15597.69593	11924.18586	11884.41515	15.59769593
95	15633.41029	11995.01689	11942.38905	15.63341029
96	15692.52511	11998.36873	11979.54778	15.69252511
97	15731.45151	11979.32218	11979.32218	15.73145151
98	15767.69213	11997.39552	11996.66313	15.76769213
99	15817.56257	12034.63321	12024.77728	15.81756257
100	15850.07173	12033.12525	11988.33171	15.85007173
101	15877.03341	12117.38581	12104.36037	15.87703341
102	15925.08477	12178.17438	12121.41973	15.92508477
103	15961.46949	12339.63718	12166.05648	15.96146949
104	16002.3647	12291.72362	12241.14914	16.0023647
105	16063.02731	12353.54592	12341.23458	16.06302731
106	16098.25447	12360.6632	12360.6632	16.09825447
107	16145.19012	12424.09007	12424.09007	16.14519012
108	16189.05605	12462.66801	12440.67077	16.18905605
109	16233.13979	12510.10052	12488.09545	16.23313979
110	16284.05443	12574.58572	12553.11986	16.28405443
111	16335.88353	12618.36251	12609.56416	16.33588353
112	16395.27493	12624.58574	12612.17169	16.39527493
113	16413.1553	12663.3417	12663.3417	16.4131553
114	16465.06239	12663.6465	12663.45911	16.46506239
115	16513.74709	12782.62996	12782.62996	16.51374709
116	16565.09827	12783.01462	12767.47213	16.56509827
117	16615.16748	12895.88204	12895.88204	16.61516748
118	16666.88868	12974.52511	12957.25137	16.66688868
119	16722.3399	13014.00128	12996.72754	16.7223399
120	16774.85505	13050.23332	13050.23332	16.77485505
121	16815.20353	13144.2597	13126.98597	16.81520353
122	16851.67476	13117.0853	13117.0853	16.85167476
123	16913.008	13185.63921	13185.63921	16.913008
124	16975.93876	13215.22411	13215.22411	16.97593876
125	17003.44996	13320.05822	13320.05822	17.00344996
126	17059.1984	13400.1107	13400.1107	17.0591984
127	17109.95752	13475.9513	13475.9513	17.10995752
128	17170.696	13526.78084	13526.78084	17.170696
129	17222.11865	13514.0047	13514.0047	17.22211865
130	17279.96562	13613.70846	13613.70846	17.27996562
131	17336.04886	13642.89954	13642.89954	17.33604886
132	17393.6953	13710.20923	13710.20923	17.3936953
133	17457.9275	13790.31399	13790.31399	17.4579275
134	17515.30336	13834.88534	13834.88534	17.51530336
135	17579.22736	13880.02223	13880.02223	17.57922736
136	17645.07641	13935.10088	13935.10088	17.64507641
137	17709.73838	13947.95335	13947.95335	17.70973838
138	17754.59367	14053.35266	14053.35266	17.75459367
139	17817.59404	14117.90292	14117.90292	17.81759404
140	17873.82358	14183.9379	14183.9379	17.87382358
141	17936.2316	14198.30208	14198.30208	17.9362316
142	17991.0108	14267.37674	14267.37674	17.9910108
143	18023.68392	14281.24663	14281.24663	18.02368392
144	18087.95356	14311.68504	14311.68504	18.08795356
145	18152.02382	14401.93725	14401.93725	18.15202382
146	18200.88519	14420.7775	14420.7775	18.20088519
147	18261.17063	14424.04203	14424.04203	18.26117063
148	18317.43574	14461.75246	14461.75246	18.31743574
149	18377.9499	14520.29968	14520.29968	18.3779499
150	18441.93393	14671.2116	14671.2116	18.44193393
151	18495.48663	14674.37967	14674.37967	18.49548663
152	18558.11144	14705.28158	14705.28158	18.55811144
153	18620.14781	14749.24989	14749.24989	18.62014781
154	18676.31186	14824.40649	14824.40649	18.67631186
155	18734.97973	14894.36301	14894.36301	18.73497973
156	18798.09754	14946.82258	14946.82258	18.79809754
157	18859.08406	15003.42107	15003.42107	18.85908406
158	18923.33653	15069.04005	15069.04005	18.92333653
159	18984.37312	15178.33129	15178.33129	18.98437312
160	19048.73778	15222.4027	15222.4027	19.04873778
161	19108.41324	15312.41754	15312.41754	19.10841324
162	19165.99322	15355.32887	15355.32887	19.16599322
163	19222.72674	15395.25595	15395.25595	19.22272674
164	19249.50342	15512.09348	15512.09348	19.24950342
165	19303.79438	15554.59221	15554.59221	19.30379438
166	19367.51149	15606.68957	15606.68957	19.36751149
167	19423.90961	15679.60787	15679.60787	19.42390961
168	19487.98885	15757.70032	15757.70032	19.48798885
169	19554.43071	15814.97599	15814.97599	19.55443071
170	19613.08139	15863.32125	15863.32125	19.61308139
171	19671.7612	15967.13345	15967.13345	19.6717612
172	19732.75361	16011.18941	16011.18941	19.73275361
173	19789.19926	16051.58547	16051.58547	19.78919926
174	19851.23553	16122.47849	16122.47849	19.85123553
175	19898.31151	16171.35665	16171.35665	19.89831151
176	19958.95958	16220.88942	16220.88942	19.95895958
177	20018.88302	16291.77173	16291.77173	20.01888302
178	20084.52517	16383.67646	16383.67646	20.08452517
179	20121.79078	16484.05529	16484.05529	20.12179078
180	20177.33005	16576.02262	16576.02262	20.17733005
181	20240.80529	16620.64884	16620.64884	20.24080529
182	20307.06603	16693.93775	16693.93775	20.30706603
183	20369.96354	16699.7045	16699.7045	20.36996354
184	20436.70751	16775.21229	16775.21229	20.43670751
185	20501.3872	16845.58507	16845.58507	20.5013872
186	20555.24306	16888.39785	16888.39785	20.55524306
187	20614.64317	16962.79494	16962.79494	20.61464317
188	20658.91351	17031.20135	17031.20135	20.65891351
189	20721.62489	17101.80556	17101.80556	20.72162489
190	20787.52392	17172.60377	17172.60377	20.78752392
191	20854.32328	17243.24422	17243.24422	20.85432328
192	20907.73398	17280.66517	17275.7556	20.90773398
193	20959.1534	17327.83349	17327.83349	20.9591534
194	21011.77469	17390.0428	17385.13323	21.01177469
195	21078.48485	17456.40328	17451.49371	21.07848485
196	21145.35999	17533.15279	17528.24322	21.14535999
197	21203.74339	17559.924	17555.01443	21.20374339
198	21267.62879	17604.19458	17599.28502	21.26762879
199	21330.25655	17657.99455	17653.08498	21.33025655
200	21390.97277	17730.30391	17725.39434	21.39097277

==> data/Vlim3.dat <==
Ntrain	Standard2	Symmetricmatern2	Matern2	Standard5	Symmetricmatern5	Matern5	Standard10	Symmetricmatern10	Matern10	Standard15	Symmetricmatern15	Matern15	Standard20	Symmetricmatern20	Matern20	Standard25	Symmetricmatern25	Matern25
1	9.640420791	16.2790223	9.611614065	14.09181791	18.86203434	15.25274223	9.371916505	18.36992233	14.91069792	11.21781477	22.88792975	21.43415087	13.92094006	21.26020348	18.26027822	16.67820907	18.85395585	33.3628527
2	15.40748698	9.953299129	12.13101815	8.777109304	11.53358409	12.45887315	11.46728439	14.44831099	14.27209962	12.83879067	16.04675798	16.13117195	13.65321924	16.09028602	16.24450576	11.91542315	17.97658233	18.05327206
3	14.26999496	8.836862445	15.04343068	9.553899975	11.41947995	15.26102302	10.24635369	13.56282641	16.28256924	13.41061864	15.6325638	18.22307484	11.76612523	16.23549338	18.57910331	11.33897061	17.17262154	19.0833362
4	13.57863329	8.856535455	16.19091509	9.326119231	11.4400379	13.52831043	10.47499663	12.92188713	15.73436573	11.80799718	15.11345092	19.17961292	11.66853734	15.92450861	17.57830332	11.72445674	16.20192865	19.60361118
5	7.864877635	9.556426385	13.59323926	9.077166102	10.74541977	12.33683268	9.41690168	12.71051874	14.79590711	10.63798824	14.81560294	18.38789637	11.45035051	15.56577684	16.59970673	11.96091051	15.73495016	18.65193539
6	5.817701906	8.33523107	11.80579572	9.209476839	10.35955044	11.6029594	9.47368191	11.55546576	14.71350334	10.43048997	14.93098961	17.9378913	11.28530692	15.12039465	16.39770342	11.01453426	15.63942762	18.66333702
7	5.630300266	8.134321367	10.55910831	9.519207367	9.779009428	11.11285928	8.817743818	11.15593249	13.28795166	10.45306298	14.06544147	17.1505893	10.90020155	14.74787671	16.17158342	11.19023126	15.20790207	18.94961516
8	5.024114066	6.521752673	9.45230265	8.453643015	9.185719121	10.29281874	9.057124064	11.07424156	13.22796246	9.924773516	13.7551528	16.43969595	10.89259718	14.35705651	16.12450615	10.37158224	14.66316426	17.88544997
9	4.7447975	6.374690575	8.855626484	7.39000814	8.784173718	10.20561706	8.604025366	10.37927447	12.50543263	9.318160871	12.73663412	15.14481459	10.64772979	13.88892185	15.5414725	9.469192945	14.08506274	18.57382247
10	4.619332764	5.652827162	8.38223824	7.367564745	8.38405957	10.23148883	8.531569447	10.38550519	12.41180504	9.469924756	12.21004629	15.46204546	9.907367256	13.79181693	15.04720699	9.370339011	14.25764674	18.01206182
11	4.437981647	5.547348524	8.066190898	7.425077686	8.228149867	10.24639426	8.034118759	9.906608588	12.87982812	8.647338348	12.31475965	15.23063941	9.34212772	13.34885822	14.88646683	9.25984165	14.14070458	17.79917666
12	4.436764527	4.908429605	7.923267554	7.404848701	8.221981907	10.40374359	7.613916597	9.663873309	12.36946578	8.464059647	11.88551596	14.91211099	9.052065201	13.0569642	15.03001061	9.15870636	13.95790464	17.05242408
13	4.130622963	4.627624351	7.643436916	7.174539827	7.724242633	9.788360449	7.807740142	9.493896688	12.5855823	8.636287784	11.56995082	14.81444516	9.024183646	13.04141789	15.03596596	9.119132263	13.65803634	16.21393489
14	3.788713324	3.946547337	6.82833522	6.605080363	7.65742987	9.757034959	7.514816717	9.469361181	11.86420895	8.543414037	11.22293505	14.63222075	8.842314434	12.5490475	15.17126566	9.038803683	13.09651446	15.96342934
15	3.648035799	3.992102309	6.062481628	6.572507137	7.575375734	9.811401615	7.318485441	9.44463732	11.36421462	7.967147911	10.86485371	13.82644871	9.156656864	12.41423141	15.08960944	8.531676494	12.96410793	15.78921868
16	3.582843174	3.902767533	5.831065409	6.290040616	7.334035245	9.400584461	6.688274597	9.252767041	11.24032818	8.210919354	10.6457967	13.53512578	8.734907012	12.36962474	15.26242855	8.337859834	12.81342987	16.10955557
17	3.582673036	3.576294628	5.542579842	6.36572598	7.230265056	9.205970044	6.598539703	9.036641709	10.98340578	7.791675549	10.54320646	13.3682825	8.534987631	12.01983715	15.35675865	8.306115869	12.60965584	15.6536325
18	3.553294497	3.390770872	5.510180319	6.256680411	7.132299834	8.891377942	6.468605143	8.997667613	10.86886731	7.254485395	10.57891515	13.06299485	8.205286326	11.76380276	15.03926382	8.09905997	12.58272632	15.29913657
19	3.559098289	3.227757697	5.478961012	6.061746669	6.985580857	8.580366615	6.335467215	8.669783368	10.57797132	7.155859067	10.53853848	12.47236085	8.076633711	11.63950449	14.54688072	7.890164081	12.19885114	15.1235214
20	3.568100481	3.246397789	5.395996974	5.415905855	6.74370353	8.29616145	6.317247918	8.476419495	10.48283973	6.95689164	10.38299122	12.11493388	7.938860442	11.30017632	14.364947	7.801985515	12.09291601	14.73012263
21	3.563183246	3.143165411	5.360333569	5.478068194	6.686394728	8.092640889	6.21871711	8.310922069	10.45614293	6.849145743	10.10159834	12.35622762	7.567184015	11.09003412	14.1298255	7.808630648	11.97427475	14.66616468
22	3.683445495	3.166310113	5.275827278	5.406222713	6.742199972	7.997871037	6.135715455	8.337841129	10.37259528	6.77388591	10.0107966	11.91963674	7.540050533	11.02503327	14.03040186	7.760051957	11.70320597	14.18833153
23	3.780855492	3.139281963	5.024006495	5.472017821	6.662250355	7.624125528	6.099290848	8.321347607	10.38445976	6.616575517	9.900711882	11.56886852	7.564389415	10.79167006	14.08236317	7.523340319	11.64640091	14.00887715
24	3.423958936	3.072343905	5.026430424	5.224040135	6.555170762	7.512832135	6.044136326	8.296857852	10.15765272	6.429397342	9.648047798	11.56564855	7.642924268	10.86347858	13.58615112	7.3566272	11.43940644	13.95968806
25	3.456237125	2.890369154	4.869683362	5.153554586	6.607574929	7.440978886	6.057988121	8.108289076	10.12313392	6.287386843	9.520010485	11.24299688	7.480121654	10.75166842	13.02894837	7.18536766	11.29877593	13.77234239
26	3.587316432	2.801480732	4.864307658	5.258283532	6.76370066	7.378305544	6.084690489	8.138459877	10.02779911	6.368075821	9.563804168	10.95242992	7.39490729	10.46338952	12.87602292	6.972682619	11.10489494	13.636274
27	3.592491268	2.74401175	4.801139152	5.253867799	6.618062459	7.193274621	5.904509605	7.987795837	9.74836362	6.308632027	9.457314318	10.79224074	7.391599863	10.48637578	12.64183747	6.93936428	10.82070186	13.59920951
28	3.589005408	2.53692461	4.783399592	5.156014302	6.434588549	6.988518786	5.891010339	8.044953528	9.430447567	6.301308984	9.388871578	11.00725319	7.282204813	10.30478238	12.31655392	6.807631632	10.8448457	13.28529853
29	3.59898235	2.506297288	4.705863255	5.042795044	6.414799367	6.959042656	6.033070818	7.711571039	9.347976331	6.338116718	9.229798211	10.24442204	7.411827545	10.05174739	12.39056951	6.897700301	10.46688287	13.13298525
30	3.599375167	2.504285095	4.489637458	5.034193631	6.49645069	6.947881867	5.719823457	7.32805059	9.209830657	6.244534237	9.015758043	10.19036398	7.455991895	10.00012806	12.37563364	6.873192262	10.31155142	13.02521435
31	3.609225191	2.500446404	4.259239359	5.003196737	6.553901847	6.821211627	5.728523254	7.168775993	9.209473321	6.358981598	9.028666863	10.25131727	7.432248995	9.888893584	12.31478584	6.93949259	10.36379067	12.79599276
32	3.594199757	2.478297865	4.023323285	5.049178272	6.392870318	6.80470993	5.350664404	7.182860941	9.021392525	6.279062533	8.911741418	10.19763186	7.390690341	9.739937572	12.30732203	6.913608801	10.2397727	12.65240279
33	3.592685076	2.316097898	3.933664765	4.922020998	6.152039859	6.699095617	5.393395725	6.966417268	8.936881484	5.84943485	8.678733864	10.1644019	7.294996418	9.54103961	11.92207311	7.0023117	9.988529207	12.56478617
34	3.592274436	2.235555372	3.897837163	4.944717083	5.919968875	6.681554083	5.184970158	6.784537565	8.857089952	5.789374452	8.678868967	10.02334725	6.951538329	9.257007179	11.70915681	7.042944547	9.839676881	12.49634802
35	3.528341084	2.186011304	3.67973598	5.037973734	5.660297316	6.654055072	5.178463756	6.54604414	8.77331349	5.732755289	8.265163589	9.972416922	6.917784643	9.285710628	11.51585413	7.051642408	9.682644712	12.3265876
36	3.547777119	2.154784912	3.522797937	5.138453371	5.611486488	6.710645372	5.169411456	6.41389845	8.632554037	5.559253322	8.293946634	9.8017002	6.905826182	9.052357604	11.24008271	6.859331797	9.466560113	12.17080791
37	3.546548853	2.142785231	3.284762662	5.133382362	5.604816374	6.504911744	5.168923131	6.323729954	8.703117284	5.532592265	8.219326633	9.759820292	6.841253841	9.089358885	11.18738699	6.956460101	9.296725036	12.07109917
38	3.550309633	2.147122283	3.185416551	5.101940649	5.568515169	6.617024781	4.948023007	6.300588791	8.346640205	5.549130537	8.127686751	9.467771328	6.836098518	9.03349625	11.12229027	6.879709741	9.022359019	11.75712574
39	3.599451043	2.139538273	3.140048436	5.136180061	5.499054274	6.549709393	4.877890198	6.092224891	8.473786315	5.530061383	8.132362231	9.56262025	6.799776294	8.929079082	11.00947453	6.839169074	8.880664231	11.6710024
40	3.580027854	2.121501198	3.048138356	5.155565513	5.497467944	6.490976909	4.910708071	6.038534842	8.551755676	5.651416978	7.998332762	9.485561907	6.877202146	8.757983695	10.77003782	6.71961275	8.829515777	11.52877415
41	3.660694468	2.118903317	2.953296464	5.027937022	5.529748703	6.35752771	4.777295304	5.89059492	8.380848699	5.701661017	7.691427257	9.348065612	6.86281014	8.776119695	10.51771254	6.681373104	8.595468076	11.49055929
42	3.537875773	2.128336976	2.77619926	5.047517464	5.554292414	6.4134003	4.761889999	5.891909758	8.423628442	5.560695549	7.614321187	9.322747853	6.88186213	8.741905482	10.33781132	6.520643155	8.422270902	11.37977664
43	3.633335866	2.111314067	2.729996447	5.078114746	5.535020144	6.189671592	4.752298938	5.862255721	8.363369713	5.62512218	7.513310656	9.374476968	6.935321144	8.736659054	10.41009484	6.395691189	8.086327523	11.2845778
44	3.604767796	2.149923574	2.64455537	5.052802147	5.40300565	5.995529554	4.565338759	5.74299006	8.182044046	5.561233705	7.445796441	9.216422684	6.899131824	8.673762527	9.909482327	6.343918916	8.175355997	11.22173213
45	3.640057151	2.149671466	2.558495277	5.058588975	5.340251048	5.951164073	4.565383177	5.736365908	8.052878424	5.530404732	7.371292274	9.130349255	6.605862394	8.586055199	9.926221653	6.307419874	8.090769861	10.85527968
46	3.703378206	2.133719155	2.587554239	4.999917155	5.218046366	5.807042603	4.561763523	5.604463477	7.924541732	5.559930339	7.293334062	9.094150025	6.510836082	8.592781579	9.905379215	6.345901882	7.961648663	10.73702213
47	3.742048156	2.133764457	2.551928009	5.000259022	5.260893253	5.745073386	4.586484039	5.614489292	7.853072794	5.477817002	7.283753736	9.004288481	6.454484272	8.567962633	9.68536348	6.458213176	7.840831336	10.60873718
48	3.731729185	2.125883325	2.538755843	4.931931526	5.178975223	5.716189095	4.653482413	5.611837964	7.863083173	5.51222815	7.203247036	9.040033518	6.50486293	8.319601695	9.593297614	6.366158137	7.570743449	10.29494036
49	3.74588757	2.123901113	2.595294102	4.857975027	5.134931475	5.577382909	4.699841406	5.456943277	7.576169366	5.398830277	7.031878549	8.834620091	6.4868536	8.312344892	9.460766586	6.287876714	7.647244634	10.10237093
50	3.637353898	2.123435472	2.605704499	4.923346171	5.132852017	5.542879138	4.7830993	5.31406154	7.411149695	5.389286942	6.837544808	8.807680909	6.522373525	8.123169028	9.219737637	6.394580146	7.509046337	10.06245796
51	3.639458509	2.104987487	2.558809553	4.939673383	5.144504196	5.462457225	4.893014686	5.265682078	7.283068754	5.426410283	6.762215868	8.781940659	6.517437469	8.057124528	8.97373767	6.341756724	7.557404192	10.00873568
52	3.633062047	2.10745002	2.531259983	4.894936365	5.024805852	5.463009095	4.908890115	5.21070495	7.282948901	5.477093055	6.688086259	8.690209298	6.469231924	7.876761695	8.909592248	6.408738969	7.476638113	9.785971784
53	3.627103346	2.11714203	2.474658472	4.848206377	5.010650427	5.344561348	4.753602565	5.14913723	7.249810098	5.450660383	6.65549863	8.502379965	6.352188091	7.792068374	8.836357288	6.377766278	7.402867297	9.542127515
54	3.656845685	2.108861174	2.383066998	4.901390503	5.074858875	5.208032999	4.791974588	5.124505011	7.198843333	5.364072524	6.520186068	8.449170545	6.162383072	7.673821342	8.76257518	6.289428725	7.290254688	9.314026242
55	3.562974456	2.107634296	2.358158452	4.877478182	5.019416656	5.064676842	4.734459088	5.047299139	7.155518311	5.50017579	6.399448428	8.31049355	6.134267498	7.525846929	8.517231336	6.225589721	7.037192731	9.205494264
56	3.593940167	2.118673818	2.17485976	4.770273514	5.058244905	5.0705652	4.817915884	5.03074273	7.121482105	5.444690058	6.376476089	8.181793086	6.121362963	7.439160684	8.445404042	6.22846941	6.888289184	9.260366051
57	3.5566448	2.11938539	2.003132277	4.774905623	5.034565883	5.095184256	4.894236792	5.082218436	6.995544546	5.462468591	6.288880275	8.210462909	6.161374934	7.308866997	8.358718152	6.158272123	6.727746701	9.144001509
58	3.553672831	2.154089899	1.930809299	4.662426413	5.052190263	5.126757491	4.812575718	5.009775004	7.049275025	5.489038759	6.298681659	8.154786431	6.076808886	6.939743872	8.335394851	6.171560514	6.465600773	9.090275003
59	3.550828181	2.155780785	1.85546191	4.638562424	5.036386046	5.089118268	4.808446751	4.988372703	7.007256352	5.509470798	6.283573566	7.700742872	6.069889187	6.869715195	8.207628717	6.078390512	6.21360629	8.902774704
60	3.536853858	2.166600887	1.823420624	4.6160914	4.975290538	5.088878699	4.789649614	4.874794445	6.958967412	5.451854586	6.227421855	7.581573007	6.160893584	6.705735276	8.136032739	6.007862674	6.174315179	8.84675125
61	3.528937549	2.163576053	1.788258771	4.693996098	4.949658873	5.079096771	4.682542495	4.786397468	6.908737178	5.441986357	6.101628335	7.442711156	6.115005791	6.649722095	8.104522318	5.904058934	6.04770431	8.778110712
62	3.495181154	2.186094318	1.761317054	4.832026046	4.836398872	5.075563569	4.605375664	4.756984056	6.873414962	5.432207019	6.043882965	7.265128	6.099821486	6.547891506	8.130232751	5.895628295	6.035896005	8.707645379
63	3.494481804	2.189700066	1.720472969	4.879958854	4.804039718	5.076451749	4.595280731	4.782709632	6.792650284	5.352398327	6.01003561	7.167743396	6.032672694	6.45136316	8.169964949	6.027049237	6.011240379	8.724136399
64	3.524915387	2.189620336	1.77063724	4.561019367	4.853380249	5.048736473	4.606933358	4.756786187	6.612118846	5.435886929	5.866806686	7.065824753	6.01029486	6.451246025	8.11267443	6.057322301	6.013530168	8.590244067
65	3.492957627	2.197476889	1.811598704	4.517634724	4.805987348	5.028054016	4.607432393	4.699204823	6.604104544	5.409788807	5.931495916	6.944222746	6.058192237	6.424089719	8.172759836	5.94314991	6.031307785	8.504849669
66	3.483948069	2.198657605	1.75994968	4.458244879	4.787953453	5.014263251	4.607957904	4.600577743	6.524514901	5.412610892	5.899726923	6.998454501	6.028608232	6.432269985	8.157401021	6.097422641	5.940488354	8.26050512
67	3.344051803	2.20676049	1.683054535	4.449288389	4.747132928	4.940041621	4.614922082	4.578028434	6.462100619	5.37477003	5.76115981	6.957586008	5.952950263	6.310834689	8.131160679	6.11134913	5.910853107	8.226001248
68	3.318625314	2.222266112	1.622695949	4.458352193	4.75776312	4.976961582	4.630470071	4.607201794	6.348128022	5.360260872	5.637940832	6.847406198	6.037781658	6.144196198	7.976217642	6.001100464	5.886226837	8.133857944
69	3.320843274	2.223060053	1.520403787	4.469458463	4.70511726	4.970638329	4.670366863	4.507381385	6.237443198	5.461606108	5.55373198	6.808789514	6.005015995	6.076080956	7.899620727	5.926478811	5.872642198	7.935842093
70	3.334182431	2.230006426	1.469464954	4.520086287	4.733570148	4.86469526	4.701622004	4.403758018	6.168977305	5.466557789	5.475274051	6.729819172	6.019687684	6.111497867	7.864623173	5.974917821	5.906633504	7.85287915
71	3.304259172	2.235516745	1.412285205	4.520723937	4.732734146	4.803233048	4.653535094	4.409973062	6.047487254	5.435538406	5.518082294	6.653232231	5.953763366	6.005267114	7.870555814	5.916992234	5.775833507	7.704643087
72	3.301065989	2.223412563	1.398476543	4.470805318	4.77158463	4.755727535	4.656212755	4.407998707	5.897406122	5.391979944	5.520384853	6.554143127	5.825162308	5.912348169	7.851342243	6.192916879	5.73702531	7.614091997
73	3.241637106	2.21959319	1.400099718	4.44248545	4.77841595	4.729358114	4.642552677	4.344687729	5.851681669	5.466276692	5.528291655	6.591093875	5.818118382	5.903118952	7.779943578	6.127437605	5.768838659	7.470959422
74	3.242934653	2.218044054	1.387017415	4.483021589	4.710502505	4.641326687	4.639948045	4.233590757	5.77230109	5.51545374	5.528332971	6.618812631	5.832885691	5.905847286	7.775074101	6.096712213	5.761523488	7.50989265
75	3.279823961	2.222090253	1.392872539	4.479559975	4.684753529	4.580626966	4.617125587	4.116877452	5.663553118	5.516576697	5.534214918	6.606500708	5.780720023	5.889886346	7.560941881	6.307939567	5.752645767	7.52061932
76	3.279712401	2.212779375	1.370962615	4.444404952	4.674562707	4.584200447	4.566299097	4.104459466	5.692379536	5.531434861	5.569268863	6.566187537	5.763538405	5.868961381	7.548909369	6.196549613	5.800604439	7.494894687
77	3.290924165	2.178634437	1.361027036	4.431772739	4.634246387	4.638372946	4.710114783	4.112591542	5.638807322	5.422309876	5.545137412	6.55438834	5.762025984	5.799071352	7.516660362	5.979589769	5.758913446	7.350758121
78	3.303801767	2.237460068	1.346461541	4.422877233	4.623691281	4.581498313	4.666312626	4.106004739	5.645825646	5.478815757	5.576811926	6.597112547	5.759203187	5.798383979	7.479746498	6.207714573	5.72988683	7.278827102
79	3.309028073	2.249946403	1.330595839	4.437711545	4.618649881	4.537789175	4.695124204	4.09040195	5.632940486	5.519066027	5.616682551	6.570071263	5.763564727	5.755380983	7.465203813	6.148399662	5.683442636	7.314175447
80	3.313116107	2.250695312	1.310014705	4.542913749	4.61818476	4.490087952	4.701717955	4.076948746	5.46036931	5.460967246	5.570202401	6.49225835	5.600129801	5.615928758	7.389130589	6.125675786	5.737594451	7.212573696
81	3.237520317	2.248011598	1.30921814	4.515740409	4.592468989	4.433056958	4.68511029	4.080840643	5.449409169	5.500203229	5.528905738	6.453840634	5.584933758	5.549654864	7.364534503	6.09431686	5.738023882	7.18735437
82	3.24202705	2.24464941	1.305357942	4.473797164	4.584493936	4.386844018	4.598851201	4.073279481	5.513690117	5.44135065	5.563598744	6.5131965	5.646066384	5.489604713	7.227289006	6.181294615	5.669181439	7.083637667
83	3.241144864	2.250489765	1.278511722	4.46276032	4.565528479	4.361512449	4.703620015	4.052694323	5.483535703	5.390794547	5.563674518	6.51065396	5.690908371	5.510216296	7.062854401	6.382634787	5.750204034	7.016125781
84	3.257847184	2.249558745	1.278445792	4.46018186	4.524327997	4.347597066	4.70302897	3.993928864	5.49380449	5.481123372	5.517612794	6.481554921	5.796398731	5.470382975	7.055881577	6.294324365	5.7194534	6.967990904
85	3.297420296	2.250243927	1.279789555	4.451959793	4.502764192	4.301274888	4.527652107	3.984556097	5.405465909	5.504289302	5.423111357	6.483369519	5.719470252	5.405284401	6.944032406	6.267678164	5.603832981	6.937469214
86	3.309590077	2.265934142	1.274744094	4.420742943	4.508937549	4.276540905	4.486219528	3.974268922	5.297745478	5.530282672	5.514629987	6.461787732	5.661169464	5.35724735	7.053460574	6.24987681	5.559514993	6.907539341
87	3.320506686	2.267178553	1.268482691	4.408584592	4.510414324	4.270599253	4.559384181	4.027602674	5.241262251	5.606664376	5.472117211	6.437461764	5.651626805	5.363206438	6.931414697	6.115857372	5.609388094	6.902757969
88	3.325680103	2.264834176	1.252389538	4.40456321	4.48587308	4.262120806	4.702256044	4.01650513	5.243476023	5.605682944	5.468572411	6.393145919	5.634354485	5.371466957	6.942199992	6.14821163	5.506541696	6.858192435
89	3.328476486	2.251802837	1.245781254	4.412203505	4.488312585	4.221507886	4.645679649	3.981045728	5.250979945	5.646097579	5.413852965	6.427143692	5.604084405	5.311775238	6.860364149	6.110602523	5.501705181	6.787220235
90	3.351938713	2.251728424	1.243724576	4.406231068	4.49693015	4.180941823	4.884922177	3.986671822	5.266980646	5.625631636	5.379418854	6.430966272	5.666446671	5.292511271	6.858231147	6.109703626	5.447842435	6.679954594
91	3.349713485	2.258594737	1.231508337	4.392038059	4.488995129	4.147388078	4.850801761	3.980761586	5.221653931	5.844936166	5.489222454	6.450827008	5.711986572	5.277453902	6.843452301	6.102729124	5.424928588	6.704058667
92	3.387976389	2.243403477	1.225655149	4.372601817	4.455740552	4.123344399	4.891991451	3.916742568	5.227922247	5.897830145	5.470756999	6.478506505	5.71372546	5.285200889	6.893092636	6.170525219	5.429086827	6.687865787
93	3.390826656	2.216016718	1.209743291	4.366701923	4.44986759	4.109426465	4.874640578	3.947973062	5.176932876	5.932904906	5.367373622	6.484097441	5.789770985	5.224298245	6.91290821	6.165692193	5.454864938	6.652061264
94	3.378979584	2.243011713	1.193767369	4.336775551	4.460733639	4.081836126	5.110648608	3.90640963	5.151190224	6.115290619	5.409768511	6.331906677	5.769037042	5.181948085	6.871237163	6.123408481	5.511755714	6.656833264
95	3.380070471	2.244203172	1.176032342	4.311646343	4.445942906	4.041415183	5.127145928	3.91308303	5.091165063	6.007677376	5.392852207	6.242397922	5.73187703	5.202208544	6.816376758	6.046592599	5.580329973	6.621364876
96	3.384709252	2.218725999	1.156038303	4.296174942	4.462961969	4.057979913	5.139422787	3.905667161	5.004246231	6.062653735	5.326343675	6.267417226	5.669187177	5.204397412	6.790987895	6.132934031	5.578994286	6.555912905
97	3.433249723	2.218322501	1.151444384	4.282742608	4.439571153	4.079721868	5.081147665	3.892096025	4.991084085	6.046867168	5.327133515	6.257156852	5.634969469	5.231090955	6.740899962	6.125432584	5.679777999	6.496771401
98	3.431240555	2.212607077	1.146802656	4.26196109	4.450401149	4.039692237	5.115237289	3.897768964	4.983102615	6.102525574	5.325636681	6.080044408	5.681024473	5.166557888	6.6909542	6.147469777	5.606952401	6.4646544
99	3.416668864	2.20953097	1.144598042	4.195747033	4.411807283	3.973523116	5.128687713	3.8622327	5.002658933	6.205969665	5.250655366	6.056171097	5.542706405	5.217157357	6.663580049	6.149388209	5.562120181	6.46789478
100	3.409946274	2.210953892	1.139863204	4.310956933	4.373196742	3.979969785	5.107060524	3.904462735	4.988239111	6.062463391	5.231628683	6.03254473	5.716671811	5.184508851	6.667589007	6.113533263	5.548322823	6.454144873
101	3.415297997	2.212809849	1.139308827	4.386575767	4.322777151	3.937735024	5.093205883	3.886885432	4.978599322	5.989360522	5.216065746	6.011062891	5.56830745	5.223654115	6.567214236	6.077423623	5.562675579	6.432029893
102	3.414772568	2.217292224	1.089067011	4.377463147	4.32451373	4.000561774	5.13789439	3.868025277	4.937398159	6.017737933	5.232569918	6.013128099	5.610773439	5.233665409	6.533510724	6.110838732	5.549107517	6.396215959
103	3.417098839	2.218426817	1.071079974	4.344749991	4.274414741	3.914273295	5.299786594	3.851706	4.936931467	6.032512265	5.216201377	6.041716362	5.654108145	5.217424066	6.518230435	6.13872113	5.530724256	6.344546884
104	3.418026423	2.218136637	1.063526181	4.33767592	4.246295582	3.921692761	5.241124042	3.840707866	4.941914003	5.978895562	5.250345222	6.032980852	5.64241503	5.160647643	6.506078474	6.040806868	5.498986841	6.276724532
105	3.374665986	2.243746374	1.054830275	4.325360105	4.214771485	3.915464104	5.258255369	3.729214756	4.929456584	5.917074266	5.259943133	6.025059263	5.623553444	5.178804385	6.605816221	5.983625021	5.475745239	6.237106919
106	3.368920989	2.241936779	1.05147977	4.357687003	4.183919765	3.926013461	5.180361824	3.711001547	4.9037281	6.024674592	5.258761496	5.933295281	5.648837557	5.263705684	6.585481036	5.989110994	5.554027738	6.127403236
107	3.369290735	2.232094569	1.09942422	4.319261325	4.183404453	3.952858978	5.206785103	3.7039114	4.868807268	6.071689197	5.1983916	5.954814262	5.673893412	5.236621384	6.612664743	5.86798291	5.50677102	6.14511393
108	3.291326939	2.231875235	1.056986559	4.36123359	4.169349013	3.91307135	5.297291165	3.734457	4.820069466	6.011887319	5.183537724	5.87299721	5.634925218	5.273709489	6.531429522	5.983177348	5.523985131	6.126143667
109	3.292299815	2.213558254	1.053532149	4.303047067	4.149466293	3.917498079	5.370433553	3.72016903	4.769964257	6.130174812	5.206110685	5.868579849	5.665963776	5.192237398	6.466887101	5.992692916	5.526373341	6.084443376
110	3.328400596	2.202620513	1.102002105	4.269444797	4.12634019	3.868493725	5.417647667	3.755047725	4.750083418	6.027518481	5.215897233	5.839539126	5.687520898	5.148724554	6.422039226	6.226539988	5.48974279	6.083153138
111	3.325775391	2.144484298	1.101271703	4.274641299	4.124761298	3.871326886	5.357691887	3.75714087	4.750732173	5.932359106	5.202658236	5.824994531	5.734536786	5.196782033	6.384019382	5.980904082	5.454572486	6.123585517
112	3.331912936	2.157374793	1.057882302	4.357514202	4.076216098	3.889191222	5.327760075	3.733147346	4.745067627	5.949266677	5.163649766	5.841869034	5.710708778	5.201181644	6.336230559	5.972618804	5.471186596	6.018954287
113	3.420179068	2.095406515	1.052848414	4.343341254	4.061640776	3.949468679	5.312968443	3.730706434	4.70550755	6.031115005	5.168084799	5.831287605	5.817837764	5.150062298	6.313267392	5.986859383	5.466529892	5.98591189
114	3.417236315	2.094081221	1.049443609	4.38727323	4.068674964	3.860514975	5.365720643	3.734862755	4.672259018	6.075251492	5.220025988	5.845732558	5.831769065	5.232832932	6.333906263	6.150248932	5.446122336	5.990395739
115	3.400425009	2.095322338	1.045146872	4.364716752	4.040196899	3.858929909	5.329476312	3.727057496	4.669722932	6.060476691	5.212179631	5.770758047	5.797968615	5.229681661	6.10171352	6.231286723	5.432538769	5.973597999
116	3.417479827	2.099679767	1.039157925	4.367752096	4.030456836	3.916011418	5.348565936	3.747442209	4.61264603	6.144536047	5.186353244	5.78708472	5.818719017	5.215815647	6.144324877	6.143538416	5.427155409	6.004462888
117	3.391429129	2.10463729	1.036012144	4.448088828	4.015173314	3.903177819	5.339413302	3.762857221	4.561708926	6.113204387	5.19129174	5.748688165	5.853308311	5.236000199	6.030806681	6.171891673	5.426922574	5.995760004
118	3.340147586	2.104639474	1.035179573	4.30323954	4.01441529	3.904296041	5.301931831	3.765208082	4.561183013	6.130440688	5.196274814	5.730930341	5.86552731	5.234124482	5.942131692	6.217286852	5.478018764	5.989484328
119	3.413531954	2.104186844	1.025888871	4.29381265	4.043882701	3.90111619	5.343612433	3.758539293	4.541591942	6.088630062	5.207586055	5.73121996	5.837492615	5.182939558	5.913098073	6.176079015	5.502057638	5.926430336
120	3.348240139	2.097044554	1.022129628	4.367951019	4.104194582	3.889245278	5.327692222	3.81823297	4.527663161	6.138223418	5.204723519	5.675965637	5.843326716	5.179356752	5.917553851	6.226811244	5.514891524	5.871835417
121	3.375691217	2.095980439	1.021555036	4.403044643	4.105215062	3.839160105	5.309558458	3.822305225	4.51148708	6.169855186	5.216252	5.671880303	5.848929873	5.201620511	5.91221622	6.168088797	5.552615828	5.81164806
122	3.375496847	2.092478834	1.019784295	4.401054848	4.089774976	3.825291863	5.27291397	3.82181536	4.528152918	6.260260002	5.170616722	5.668112353	5.867855816	5.146918049	5.877243984	6.264284373	5.581355659	5.896341153
123	3.284043476	2.093064616	1.016073017	4.38928596	4.065629995	3.825807826	5.330429993	3.825200679	4.477808005	6.220094909	5.146311505	5.704125703	5.802261224	5.18152333	5.77534407	6.034657358	5.57529317	5.741817771
124	3.221787936	2.093446432	1.013557841	4.386522557	3.95148973	3.806148409	5.333313857	3.765978951	4.41522598	6.242101975	5.154210067	5.671911592	5.810343168	5.153607947	5.701723224	6.236463199	5.557036049	5.765094607
125	3.149681958	2.071490509	1.014729604	4.426806154	4.004994852	3.786028165	5.217547772	3.743930338	4.395591031	6.163463207	5.200257607	5.688067235	5.823673475	5.105598098	5.683527633	5.971888065	5.524386517	5.705534536
126	3.150767085	2.070183114	1.014193488	4.324551819	3.983486703	3.711876849	5.231144832	3.767897855	4.387385873	6.321573501	5.193763247	5.682355294	5.964053359	5.081497488	5.691681757	5.951530029	5.484727164	5.762813756
127	3.196176179	2.07057796	1.013678032	4.364994022	3.968526691	3.699962169	5.179709816	3.759356773	4.361440243	6.327700849	5.166716209	5.720350858	5.987837231	5.058815576	5.727960369	6.089544494	5.370530201	5.72682396
128	3.189126754	2.070818742	1.008896667	4.399729645	3.9495589	3.698192465	5.174566765	3.74731779	4.358711213	6.43178193	5.165016823	5.70328115	5.93564612	5.080853472	5.666149628	5.989876657	5.404231877	5.723344421
129	3.210194216	2.030648265	1.007460542	4.396060022	3.940207824	3.696786796	5.17423207	3.732270408	4.358041175	6.521142381	5.129881752	5.661656588	5.930577353	5.09127764	5.660974829	5.972157045	5.389125795	5.710868697
130	3.251470312	2.029876421	1.005698476	4.324406829	3.933994521	3.66010715	5.232942976	3.731246296	4.344479785	6.810409541	5.100338874	5.662613545	5.884464354	5.076858612	5.606876062	6.114626102	5.378079499	5.669709364
131	3.223002844	2.025727222	1.006756614	4.378833246	3.916242615	3.662117265	5.155285715	3.753244074	4.333793738	6.632060581	5.100091562	5.633108756	5.973328638	5.075127706	5.61475202	6.115430432	5.363561709	5.623947884
132	3.207405991	2.02527702	0.993388367	4.333887877	3.916812583	3.657458123	5.057151676	3.765030193	4.3201047	6.488575922	5.115354942	5.554409326	5.90495393	5.031948877	5.613099196	6.183935667	5.359953661	5.607618962
133	3.207005646	2.023047718	0.98919359	4.332632249	3.918750479	3.655325866	5.046508389	3.740402996	4.288275935	6.617132806	5.283920705	5.558905889	5.911560166	5.110181865	5.579884714	6.174883601	5.376299875	5.609884636
134	3.213092734	2.026666199	0.984506791	4.417799513	3.972398472	3.584106071	5.120007306	3.745243739	4.267095031	6.597467203	5.287109877	5.549793579	5.911500841	5.114337565	5.570125849	6.260066533	5.374967255	5.613757724
135	3.217804705	2.023826596	0.982071159	4.517196372	3.972827744	3.536626216	5.138934025	3.746660312	4.248042799	6.582888186	5.272087111	5.528798564	6.16225708	5.162287779	5.587274166	6.19907905	5.384306882	5.60975977
136	3.217214351	2.023030674	0.976202757	4.521394689	3.977135395	3.529869593	5.084706037	3.816322334	4.239486058	6.596087705	5.319397018	5.490989317	6.041088095	5.144332077	5.588680168	6.606093502	5.379867561	5.671507563
137	3.224058027	2.023077759	0.978327617	4.463329937	3.966851326	3.47072014	5.095058351	3.771496191	4.178889051	6.571344656	5.321682822	5.441361852	6.186372125	5.121480157	5.549462159	6.655079648	5.389480678	5.675192962
138	3.208429317	2.02881778	0.975139708	4.520850666	3.965903409	3.472413991	5.118084908	3.777496793	4.183686053	6.63843654	5.298517988	5.456023311	6.127373407	5.1218148	5.559582098	6.584725076	5.408390478	5.67251004
139	3.297368394	2.032862631	0.973924238	4.55129217	3.982508511	3.451751455	5.115714467	3.785042172	4.234301678	6.668114264	5.30148785	5.356904556	6.273022849	5.11794089	5.519467497	6.582469905	5.412359236	5.694694973
140	3.307390817	2.031499941	0.972294214	4.525698079	3.983126359	3.4208567	5.135889097	3.782572063	4.228312603	6.574821677	5.326539985	5.355726666	6.236087255	5.098043568	5.474308784	6.696129195	5.427489092	5.690935734
141	3.310338815	2.033031239	0.971627151	4.576686687	3.978408609	3.400683981	5.13588979	3.772002908	4.194331045	6.590865389	5.395386146	5.338860069	6.327712742	5.082009674	5.474750853	6.687724769	5.425298787	5.704276537
142	3.348821145	2.032895208	0.967605443	4.445737533	3.972425304	3.405181096	5.141170502	3.753252186	4.156855298	6.532097317	5.380350559	5.361669247	6.336219008	5.075532712	5.452659245	6.76345869	5.416380294	5.640675456
143	3.311165515	2.007633246	0.966354559	4.495251983	3.927061112	3.396740435	5.16532011	3.735157481	4.183762232	6.491505049	5.39312755	5.378308478	6.347087999	5.105968664	5.334165269	6.563906082	5.618753976	5.643255213
144	3.316409571	2.00750446	0.964940914	4.54935981	3.948206733	3.387739588	5.201330005	3.696357494	4.17767397	6.518144891	5.408138604	5.336040768	6.26560669	5.019143184	5.35299292	6.537002897	5.608406967	5.612203394
145	3.297586482	2.016983673	0.962405587	4.510824151	3.909373653	3.386810659	5.225798447	3.724392278	4.181839483	6.525557998	5.420027861	5.3074227	6.172568925	5.054893409	5.320622276	6.367676707	5.598636479	5.58600972
146	3.295873055	2.015444851	0.961469477	4.501483897	3.888685418	3.376470903	5.282640984	3.694293549	4.129811577	6.36511173	5.416358626	5.422170898	6.225793226	5.064837155	5.329962662	6.369442412	5.601997913	5.613741556
147	3.285000589	2.019617242	0.960191093	4.598461994	3.888061	3.36078472	5.273024238	3.68979752	4.102909099	6.451410726	5.38430361	5.432835737	6.272432775	5.000408538	5.345124203	6.337575923	5.6088579	5.624961317
148	3.288791226	2.016994022	0.957017354	4.669703524	3.853717854	3.324903426	5.31965754	3.693637384	4.086792841	6.440510622	5.390757617	5.447838511	6.296185194	4.991115895	5.341728889	6.483162343	5.609706328	5.612092173
149	3.287026517	2.006129575	0.957842822	4.667661945	3.840488585	3.312567044	5.353074691	3.697604636	4.077545193	6.48664755	5.324408252	5.450406082	6.341335638	4.975721945	5.345638806	6.520052994	5.609754871	5.560604129
150	3.282848316	2.004895879	0.956757419	4.711263233	3.839680626	3.290977072	5.373837466	3.676088345	4.079370315	6.497841807	5.312855173	5.4284063	6.294031839	4.975090891	5.355004714	6.704793515	5.604667166	5.551347809
151	3.224949517	2.011359211	0.953457044	4.719398336	3.849459057	3.29119405	5.389174722	3.675497958	4.05466335	6.546727309	5.328651936	5.424608857	6.323281217	4.992228952	5.322115208	6.737306357	5.6018697	5.556810546
152	3.172076833	2.011090748	0.951102947	4.983344907	3.81007353	3.346289468	5.299029641	3.679105424	4.05855667	6.666849604	5.354185667	5.372103838	6.266563247	4.984623974	5.326400539	6.744477768	5.587874315	5.517620572
153	3.04899655	2.011432735	0.952539351	4.836539518	3.832905958	3.344287367	5.166599936	3.665916066	4.148479705	6.739863328	5.375781814	5.36846908	6.228033358	5.015786802	5.299222431	6.742506953	5.566547828	5.5073902
154	2.993207033	2.013712996	0.953048209	4.809048229	3.830533443	3.304925836	5.178214231	3.654723315	4.146264189	6.745637701	5.469707492	5.337734505	6.203977611	5.001276607	5.271471145	6.749197996	5.56271855	5.504543352
155	2.984881167	2.012887371	0.94854056	4.822041416	3.847081638	3.297538998	5.185580992	3.656372702	4.12103001	6.674145426	5.435995032	5.335132008	6.333963236	5.03061524	5.264318948	6.747831572	5.598165223	5.492707572
156	2.985787409	2.012510203	0.947768233	4.900634007	3.875998041	3.289485271	5.192095263	3.636071102	4.105813241	6.697493067	5.329069927	5.284247926	6.426024108	5.041534539	5.243653434	6.746715558	5.587824432	5.465589695
157	2.976113301	2.01181826	0.947282009	4.920840322	3.866252211	3.270471248	5.162167251	3.635581415	4.098000672	6.751547681	5.335877016	5.25806172	6.298407398	5.028917649	5.1993471	6.785998273	5.585182002	5.454570043
158	2.966736115	2.001703155	0.946259455	4.905487322	3.849240885	3.262756818	5.203065552	3.683743344	4.100103272	6.673816247	5.363352625	5.247645235	6.203285639	5.001955542	5.194495145	6.748599966	5.594336192	5.440194891
159	2.932129126	2.000159951	0.948805889	4.908841133	3.827618745	3.236260744	5.210632972	3.717141521	3.98448617	6.780118103	5.338298238	5.237637597	6.317179739	5.034452723	5.199708833	6.813555179	5.553011448	5.39497317
160	2.914742945	1.997234919	0.948591402	4.822772424	3.804139143	3.229146008	5.214435808	3.715289371	3.966285123	6.78751038	5.358620392	5.241948025	6.292046817	5.042442303	5.154014956	6.882216599	5.540166845	5.386301816
161	2.926555715	1.99408176	0.948045912	4.826396387	3.809119659	3.208021137	5.233677588	3.733115163	4.059078776	6.91147791	5.378336024	5.219277365	6.347559681	5.001904466	5.125903184	6.91572374	5.601290651	5.381484949
162	2.921357664	2.032018364	0.945757114	4.952188817	3.853063074	3.175937617	5.223272001	3.725210889	4.049261539	6.87150305	5.343681078	5.238836089	6.352796446	4.984415028	5.093648243	6.958970373	5.60815348	5.347695041
163	2.957120712	2.024479017	0.946336427	4.829702284	3.845913034	3.170122608	5.173987033	3.709663896	4.037775545	7.096019085	5.343775235	5.190372376	6.387151361	5.006177051	5.0984911	7.184578343	5.628757502	5.336625531
164	2.936778395	2.026772047	0.946883303	4.767683305	3.79288858	3.1607676	5.191787627	3.685740034	4.042767314	6.976061115	5.33739331	5.180094852	6.29747553	5.014706484	5.065424056	7.459914086	5.657127831	5.306046389
165	2.945373703	2.029802122	0.942990727	4.809532362	3.785452545	3.159293602	5.151555699	3.697220221	4.039209993	6.988092988	5.361311804	5.17882997	6.359198451	5.001085868	5.038381119	7.599507307	5.642328171	5.283484819
166	2.933123866	2.023677554	0.940007536	4.847056222	3.788837616	3.156499965	5.113218179	3.69650044	4.042260186	7.025576348	5.551426888	5.174135429	6.339837683	4.981733042	5.029806683	7.565694871	5.673794814	5.29519466
167	2.944805212	2.020664758	0.937051695	4.731947802	3.860019559	3.124893232	5.082726661	3.695061678	4.033508211	6.887120576	5.571849705	5.169444595	6.423189929	4.964216025	5.013256842	7.492745878	5.526347948	5.289014502
168	2.915193303	2.015704108	0.937016401	4.735593041	3.863975778	3.121730294	5.00703219	3.724543557	4.034928145	6.899429615	5.591796032	5.183195431	6.365703744	4.959237321	5.004462217	7.522185895	5.539501073	5.369203865
169	2.899193453	2.038053689	0.936332074	4.665906055	3.823949575	3.105292028	5.076318768	3.715876356	4.03661386	6.938531765	5.59631918	5.124099676	6.516447079	4.959638881	5.00353665	7.741478853	5.565133569	5.398348433
170	2.888325994	2.041805273	0.936685997	4.714149351	3.823049284	3.102123942	5.101030165	3.746731367	4.032592388	7.095314768	5.459709821	5.088855784	6.435598482	4.945927468	5.028738013	7.735570431	5.565374077	5.394928044
171	2.88953619	2.069834822	0.934418246	4.753049559	3.823701595	3.134464907	5.097469123	3.744747439	4.023185918	7.115578491	5.384684127	5.110002281	6.528148631	4.945791383	5.008341066	7.696426326	5.5636191	5.413159096
172	2.885307891	2.074436877	0.928631285	4.906180628	3.839816585	3.116018097	5.082854848	3.736020527	4.020638664	6.839929927	5.394778567	5.101232626	6.52097214	4.936529291	5.01511563	7.690496014	5.631184697	5.379441192
173	2.908200472	2.095187993	0.928389418	4.90184039	3.841048076	3.110959225	5.078866092	3.737335519	4.042408346	6.874603484	5.558518475	5.082745702	6.511651663	4.922996297	4.990943503	7.705454109	5.634738393	5.512221877
174	2.899211893	2.079667832	0.921411713	4.944080802	3.81051079	3.097096158	5.08863447	3.771370477	4.043974668	7.215940961	5.534434021	5.038840867	6.565162066	4.921725642	4.98307681	7.737464147	5.620091574	5.554053912
175	2.922070163	2.087996772	0.921130936	4.990416981	3.799198869	3.086043652	4.99908854	3.778927604	4.040697571	7.308741939	5.72008953	5.013328582	6.610889224	4.934755419	4.979775366	7.81771697	5.618171576	5.535935682
176	2.851917564	2.08684193	0.921537092	4.996424029	3.813198989	3.072041606	4.973260512	3.792279278	4.046746618	7.31092717	5.759452762	5.011188515	6.573728602	4.909600939	4.957258407	7.786030223	5.636215773	5.510193728
177	2.879647392	2.088559776	0.920933118	4.924773195	3.807890207	3.046365173	5.062530972	3.79144748	4.046391925	7.028149785	5.404715392	5.013571884	6.564886982	4.909807504	4.955168475	7.747559121	5.718733402	5.48720682
178	2.88203035	2.086742025	0.918871252	4.911492105	3.811978824	3.048745241	5.015486676	3.760122053	4.053109173	7.00688533	5.416683507	4.964023427	6.546299947	4.91083718	4.952642384	7.662641984	5.740076544	5.459001976
179	2.878794429	2.083951457	0.917670271	4.902657126	3.828585022	3.043754786	5.066455401	3.797292827	4.052681955	7.030886363	5.411150682	4.970667712	6.577589777	4.9078997	4.930559619	7.666368376	5.758841551	5.448003575
180	2.899706767	2.085296513	0.917310062	5.05430824	3.820737344	3.041014161	5.028279961	3.792439467	4.037488739	7.022443703	5.418216557	4.95804646	6.584204942	4.908212557	4.960867054	7.611366571	5.761927772	5.4056379
181	2.901923653	2.086392081	0.91386278	5.030782999	3.829862458	3.02292115	5.065964962	3.770278912	4.000969661	7.133872051	5.445055865	4.925025831	6.597639997	4.888704597	5.004500163	7.623602406	5.759101274	5.444564176
182	2.872926729	2.103073305	0.914889536	5.071961269	3.843120146	3.00456647	5.135609026	3.765827838	4.00523759	7.171958093	5.465114415	4.916194293	6.605786036	5.006962919	4.954371972	7.564147551	5.773634603	5.475394925
183	2.782368776	2.103490768	0.914003973	5.026737019	3.840731855	3.006972345	5.100997074	3.770060979	4.01918704	7.257161238	5.437888689	4.921396306	6.689624318	5.023540976	4.953773665	7.593197006	5.780434467	5.460697637
184	2.714624628	2.105478053	0.912674454	5.28538247	3.784632681	3.008697707	5.154922932	3.750057176	4.02183347	7.230595224	5.424181272	4.850134787	6.691509551	5.16076655	5.008527332	7.593904825	5.789447682	5.452793484
185	2.753059712	2.107766903	0.91245597	5.260766207	3.780974869	3.022552511	5.195107441	3.748658584	4.006625712	7.217356473	5.440733202	5.003132876	6.662866872	5.137636559	5.010315169	7.567225942	5.781473635	5.443603862
186	2.786171767	2.11740177	0.911334347	5.243311196	3.825828667	3.018958262	5.226112451	3.727262221	4.000188336	7.254641998	5.434177811	4.99351532	6.628144708	5.171068349	4.99646545	7.600093915	5.874659514	5.420602097
187	2.830525263	2.143585639	0.910672827	5.283430533	3.828515375	3.013763161	5.232151078	3.753584115	3.995799471	7.328401887	5.424741115	4.892066441	6.614569116	5.178027324	4.993732974	7.74776718	5.874715266	5.416031227
188	2.847209993	2.145469263	0.910315503	5.293553173	3.865529857	3.018267686	5.212559838	3.739852969	4.003890335	7.372962198	5.439493182	4.907553431	6.641304141	5.19640501	4.956332648	7.748336992	5.879861935	5.406057123
189	2.818225191	2.146346329	0.909954239	5.301306255	3.85616701	3.016570764	5.370447408	3.741207984	4.014574926	7.302641883	5.408186276	4.913359633	6.639625506	5.195765421	4.955472056	7.727816315	5.887497298	5.414284063
190	2.815808706	2.151914225	0.910917021	5.271759865	3.863855029	3.02146788	5.384844468	3.742414248	4.009182168	7.232968621	5.374615988	4.955999571	6.583251597	5.223820824	4.936541772	7.725002001	5.85598015	5.414689756
191	2.801341369	2.152199895	0.91084789	5.067358296	3.862057483	3.017117847	5.430321869	3.745291238	4.016309395	7.079909853	5.404910236	5.002230433	6.610185259	5.215517969	4.929995343	7.666043867	5.856361447	5.411640534
192	2.829733515	2.151635712	0.911168989	4.975982669	3.858284144	3.011051636	5.444254701	3.738171009	3.995508609	7.106187505	5.404115082	4.96857751	6.594465207	5.214332607	4.922345943	7.632873488	5.858476937	5.411807727
193	2.861658331	2.135854622	0.910591137	5.002753951	3.85997248	3.007440192	5.460816162	3.755513253	3.999262732	7.173664789	5.412020131	4.962981881	6.524923487	5.21154127	4.89598465	7.629542056	5.880953555	5.417106741
194	2.838336188	2.152267042	0.911890411	5.010296546	3.85710186	3.000332841	5.49415069	3.804307922	3.992341407	7.123364176	5.427206851	5.006423851	6.517413217	5.184510016	4.903121662	7.640264141	5.86551371	5.417180884
195	2.824092896	2.147981041	0.911519047	5.189743283	3.859226786	2.991478895	5.646473175	3.784501792	3.989126838	7.332845178	5.42555061	5.095353881	6.644613169	5.206001182	4.914213229	7.651722696	5.873959752	5.400564932
196	2.812447626	2.144897385	0.91034604	5.158032284	3.868858	2.983368628	5.708259297	3.787799183	3.972408124	7.2373482	5.429845531	5.104324897	6.59932316	5.203494774	4.908819097	7.499668828	5.880824086	5.451736983
197	2.81208994	2.149040294	0.911960985	5.199512604	3.857209949	2.978652056	5.698950322	3.804950385	3.965883125	7.370100323	5.419371525	5.10972503	6.674762572	5.192599342	4.899762547	7.598682722	5.882817895	5.457207356
198	2.8334605	2.157109867	0.910086267	5.212160482	3.871921076	2.973518323	5.657256693	3.835061218	4.013192495	7.267853441	5.426756617	5.226186333	6.631836437	5.202382514	4.873090315	7.580493506	5.878674351	5.436378538
199	2.837669955	2.151534046	0.906764994	5.209140254	3.866711647	2.964108091	5.77542601	3.863150511	4.013565192	7.117106318	5.414652184	5.274040679	6.694128697	5.274069661	4.864696037	7.532533373	5.890828529	5.421712055
200	2.837669955	2.151534046	0.906764994	5.209140254	3.866711647	2.964108091	5.77542601	3.863150511	4.013565192	7.117106318	5.414652184	5.274040679	6.694128697	5.274069661	4.864696037	7.532533373	5.890828529	5.421712055

==> data/g_alpha_detail.csv <==
X,Y
0.000000000000000000e+00,0.000000000000000000e+00
1.256281407035176006e-04,2.632915790191773242e-01
2.512562814070352013e-04,2.897188128101805260e-01
3.768844221105528019e-04,3.077855309156318775e-01
5.025125628140704025e-04,3.220300605350099876e-01
6.281407035175880574e-04,3.340176301140729831e-01
7.537688442211056038e-04,3.444927500461678060e-01
8.793969849246231502e-04,3.538734588197331998e-01
1.005025125628140805e-03,3.624201201369183223e-01
1.130653266331658460e-03,3.703069128290508161e-01
1.256281407035176115e-03,3.776566390376980831e-01
1.381909547738693553e-03,3.845594344643015194e-01
1.507537688442211208e-03,3.910836010592411705e-01
1.633165829145728862e-03,3.972822534773054470e-01
1.758793969849246300e-03,4.031975918621035770e-01
1.884422110552763955e-03,4.088637562058887731e-01
2.010050251256281610e-03,4.143087955131360967e-01
2.135678391959799048e-03,4.195560639864145402e-01
2.261306532663316920e-03,4.246252345773659509e-01
2.386934673366834358e-03,4.295330500292880993e-01
2.512562814070352230e-03,4.342938895325000326e-01
2.638190954773869668e-03,4.389202031490092581e-01
2.763819095477387106e-03,4.434228496456938950e-01
2.889447236180904977e-03,4.478113625970549516e-01
3.015075376884422415e-03,4.520941624240331635e-01
3.140703517587939853e-03,4.562787271340845718e-01
3.266331658291457725e-03,4.603717311267067624e-01
3.391959798994975163e-03,4.643791590289445548e-01
3.517587939698492601e-03,4.683063998062751976e-01
3.643216080402010473e-03,4.721583251454116170e-01
3.768844221105527911e-03,4.759393551866232808e-01
3.894472361809045782e-03,4.796535139989588359e-01
4.020100502512563220e-03,4.833044766767171097e-01
4.145728643216080658e-03,4.868956095438557452e-01
4.271356783919598096e-03,4.904300046523773493e-01
4.396984924623116402e-03,4.939105095279006652e-01
4.522613065326633840e-03,4.973397529338060008e-01
4.648241206030151278e-03,5.007201672822904071e-01
4.773869346733668716e-03,5.040540082072596517e-01
4.899497487437186154e-03,5.073433717234889784e-01
5.025125628140704459e-03,5.105902093237985051e-01
5.150753768844221897e-03,5.137963413072402785e-01
5.276381909547739335e-03,5.169634685835586829e-01
5.402010050251256773e-03,5.200931831601652844e-01
5.527638190954774211e-03,5.231869774858211031e-01
5.653266331658291649e-03,5.262462527987664673e-01
5.778894472361809954e-03,5.292723266050912700e-01
5.904522613065327392e-03,5.322664393948675077e-01
6.030150753768844830e-03,5.352297606882711056e-01
6.155778894472362268e-03,5.381633944910761969e-01
6.281407035175879706e-03,5.410683842280783473e-01
6.407035175879398012e-03,5.439457172138318919e-01
6.532663316582915450e-03,5.467963287123058791e-01
6.658291457286432888e-03,5.496211056304250997e-01
6.783919597989950326e-03,5.524208898847915439e-01
6.909547738693467764e-03,5.551964814760139699e-01
7.035175879396985202e-03,5.579486413008901691e-01
7.160804020100503507e-03,5.606780937290700706e-01
7.286432160804020945e-03,5.633855289677112133e-01
7.412060301507538383e-03,5.660716052349186178e-01
7.537688442211055821e-03,5.687369507604100871e-01
7.663316582914573259e-03,5.713821656297901619e-01
7.788944723618091565e-03,5.740078234870202856e-01
7.914572864321609003e-03,5.766144731080975472e-01
8.040201005025126441e-03,5.792026398575745860e-01
8.165829145728643879e-03,5.817728270383372147e-01
8.291457286432161317e-03,5.843255171439832862e-01
8.417085427135678755e-03,5.868611730221993117e-01
8.542713567839196193e-03,5.893802389566957789e-01
8.668341708542713631e-03,5.918831416745133911e-01
8.793969849246232803e-03,5.943702912848580766e-01
8.919597989949750241e-03,5.968420821550273203e-01
9.045226130653267679e-03,5.992988937284724482e-01
9.170854271356785117e-03,6.017410912895695407e-01
9.296482412060302555e-03,6.041690266792518749e-01
9.422110552763819993e-03,6.065830389652839827e-01
9.547738693467337431e-03,6.089834550706187954e-01
9.673366834170854869e-03,6.113705903629752525e-01
9.798994974874372307e-03,6.137447492085043033e-01
9.924623115577889745e-03,6.161062254921608750e-01
1.005025125628140892e-02,6.184553031071821083e-01
1.017587939698492636e-02,6.207922564158691037e-01
1.030150753768844379e-02,6.231173506836864551e-01
1.042713567839196123e-02,6.254308424885346440e-01
1.055276381909547867e-02,6.277329801068934900e-01
1.067839195979899611e-02,6.300240038784068464e-01
1.080402010050251355e-02,6.323041465503506098e-01
1.092964824120603098e-02,6.345736336033139802e-01
1.105527638190954842e-02,6.368326835593259849e-01
1.118090452261306586e-02,6.390815082735584740e-01
1.130653266331658330e-02,6.413203132106588544e-01
1.143216080402010247e-02,6.435492977066826770e-01
1.155778894472361991e-02,6.457686552175279093e-01
1.168341708542713735e-02,6.479785735547045622e-01
1.180904522613065478e-02,6.501792351092146038e-01
1.193467336683417222e-02,6.523708170642631421e-01
1.206030150753768966e-02,6.545534915974693391e-01
1.218592964824120710e-02,6.567274260731986724e-01
1.231155778894472454e-02,6.588927832255964123e-01
1.243718592964824197e-02,6.610497213328643262e-01
1.256281407035175941e-02,6.631983943832792106e-01
1.268844221105527685e-02,6.653389522334295370e-01
1.281407035175879602e-02,6.674715407591023109e-01
1.293969849246231346e-02,6.695963019992343668e-01
1.306532663316583090e-02,6.717133742933102392e-01
1.319095477386934834e-02,6.738228924125642116e-01
1.331658291457286578e-02,6.759249876853230532e-01
1.344221105527638321e-02,6.780197881168048557e-01
1.356783919597990065e-02,6.801074185036658504e-01
1.369346733668341809e-02,6.821880005435765337e-01
1.381909547738693553e-02,6.842616529400820102e-01
1.394472361809045297e-02,6.863284915029926880e-01
1.407035175879397040e-02,6.883886292445351440e-01
1.419597989949748958e-02,6.904421764714765430e-01
1.432160804020100701e-02,6.924892408734272253e-01
1.444723618090452445e-02,6.945299276075113104e-01
1.457286432160804189e-02,6.965643393795838412e-01
1.469849246231155933e-02,6.985925765221678851e-01
1.482412060301507677e-02,7.006147370692646925e-01
1.494974874371859420e-02,7.026309168281951179e-01
1.507537688442211164e-02,7.046412094486076416e-01
1.520100502512562908e-02,7.066457064887909922e-01
1.532663316582914652e-02,7.086444974794190443e-01
1.545226130653266569e-02,7.106376699848422351e-01
1.557788944723618313e-02,7.126253096620469574e-01
1.570351758793970057e-02,7.146075003173827378e-01
1.582914572864321801e-02,7.165843239611624504e-01
1.595477386934673544e-02,7.185558608602323760e-01
1.608040201005025288e-02,7.205221895885990380e-01
1.620603015075377032e-02,7.224833870762045196e-01
1.633165829145728776e-02,7.244395286559269787e-01
1.645728643216080520e-02,7.263906881088872947e-01
1.658291457286432263e-02,7.283369377081340135e-01
1.670854271356784007e-02,7.302783482607776433e-01
1.683417085427135751e-02,7.322149891486371409e-01
1.695979899497487495e-02,7.341469283674685320e-01
1.708542713567839239e-02,7.360742325648271800e-01
1.721105527638190982e-02,7.379969670766282075e-01
1.733668341708542726e-02,7.399151959624540309e-01
1.746231155778894817e-02,7.418289820396617440e-01
1.758793969849246561e-02,7.437383869163437522e-01
1.771356783919598304e-02,7.456434710231804042e-01
1.783919597989950048e-02,7.475442936442371344e-01
1.796482412060301792e-02,7.494409129467426434e-01
1.809045226130653536e-02,7.513333860098920791e-01
1.821608040201005280e-02,7.532217688527124144e-01
1.834170854271357023e-02,7.551061164610262111e-01
1.846733668341708767e-02,7.569864828135515200e-01
1.859296482412060511e-02,7.588629209071678927e-01
1.871859296482412255e-02,7.607354827813812559e-01
1.884422110552763999e-02,7.626042195420229541e-01
1.896984924623115742e-02,7.644691813842038330e-01
1.909547738693467486e-02,7.663304176145582236e-01
1.922110552763819230e-02,7.681879766728019199e-01
1.934673366834170974e-02,7.700419061526284636e-01
1.947236180904522718e-02,7.718922528219711587e-01
1.959798994974874461e-02,7.737390626426502438e-01
1.972361809045226205e-02,7.755823807894313138e-01
1.984924623115577949e-02,7.774222516685154183e-01
1.997487437185929693e-02,7.792587189354772681e-01
2.010050251256281784e-02,7.810918255126794163e-01
2.022613065326633527e-02,7.829216136061717402e-01
2.035175879396985271e-02,7.847481247221024248e-01
2.047738693467337015e-02,7.865713996826521059e-01
2.060301507537688759e-02,7.883914786415101572e-01
2.072864321608040503e-02,7.902084010989099960e-01
2.085427135678392246e-02,7.920222059162350670e-01
2.097989949748743990e-02,7.938329313302144863e-01
2.110552763819095734e-02,7.956406149667193395e-01
2.123115577889447478e-02,7.974452938541737312e-01
2.135678391959799222e-02,7.992470044365943549e-01
2.148241206030150965e-02,8.010457825862716819e-01
2.160804020100502709e-02,8.028416636161007647e-01
2.173366834170854453e-02,8.046346822915791952e-01
2.185929648241206197e-02,8.064248728424783241e-01
2.198492462311557941e-02,8.082122689741989552e-01
2.211055276381909684e-02,8.099969038788265019e-01
2.223618090452261428e-02,8.117788102458879385e-01
2.236180904522613172e-02,8.135580202728265320e-01
2.248743718592964916e-02,8.153345656751994630e-01
2.261306532663316660e-02,8.171084776966081042e-01
2.273869346733668403e-02,8.188797871183727262e-01
2.286432160804020494e-02,8.206485242689511850e-01
2.298994974874372238e-02,8.224147190331206891e-01
2.311557788944723982e-02,8.241784008609220891e-01
2.324120603015075726e-02,8.259395987763741287e-01
2.336683417085427469e-02,8.276983413859718697e-01
2.349246231155779213e-02,8.294546568869664016e-01
2.361809045226130957e-02,8.312085730754397161e-01
2.374371859296482701e-02,8.329601173541770764e-01
2.386934673366834445e-02,8.347093167403446534e-01
2.399497487437186188e-02,8.364561978729785352e-01
2.412060301507537932e-02,8.382007870202876632e-01
2.424623115577889676e-02,8.399431100867810196e-01
2.437185929648241420e-02,8.416831926202209546e-01
2.449748743718593164e-02,8.434210598184075369e-01
2.462311557788944907e-02,8.451567365358013673e-01
2.474874371859296651e-02,8.468902472899870748e-01
2.487437185929648395e-02,8.486216162679833808e-01
2.500000000000000139e-02,8.503508673324033929e-01


==> data/pietrain025.dat <==
iter	d2	d5	d10	d15	d20	d25
1	9.503590681	4.723154082	2.909448845	1.84901452	1.567892698	1.429917537
2	9.152218599	4.233807972	2.948106434	1.725198938	1.585766259	1.407563909
3	8.433295266	4.291557009	3.025649674	1.742050167	1.665705917	1.459005454
4	8.059564365	4.277805704	2.983900756	1.813859306	1.717921654	1.512785778
5	7.734831753	4.306957757	2.926178986	1.860503589	1.765869526	1.570181688
6	7.245200833	4.4102699	2.855645519	1.966517425	1.767722005	1.56750127
7	6.992236405	4.182407067	2.848867241	1.985659581	1.811614283	1.582690224
8	6.826855878	4.398574342	2.877205796	2.017350194	1.79912195	1.588497231
9	6.652042564	4.446835052	2.834236392	2.013931305	1.799838431	1.586777008
10	6.566288658	4.386346754	2.790645158	2.01073504	1.816372415	1.573022983
11	6.501438904	4.508391799	2.728639917	2.030541343	1.811671886	1.581460743
12	6.468642384	4.412759293	2.627200198	2.041751155	1.813749812	1.589271689
13	6.412725289	4.283557733	2.55348174	2.023754968	1.810778004	1.563810213
14	6.390631126	4.207574662	2.517418819	2.058294606	1.827843922	1.559188141
15	6.349878017	4.151996759	2.484320533	2.056496671	1.798743157	1.536730462
16	6.316413901	4.140464101	2.425085719	2.00254588	1.796916889	1.522087336
17	6.288384932	4.15820096	2.259837677	1.982446408	1.799357504	1.536322593
18	6.266346816	4.074015232	2.231245878	1.960518018	1.752204726	1.532310236
19	6.24305309	4.053152647	2.239080301	1.95676543	1.71581911	1.551897992
20	6.229447292	3.990542513	2.211705537	1.957083407	1.734669696	1.538674701
21	6.208853449	3.963832471	2.243547235	1.950915797	1.736472076	1.524864014
22	6.198505835	3.970701434	2.241292116	2.0054556	1.711290382	1.511632176
23	6.157600069	4.110325563	2.238464911	1.970616041	1.688166084	1.507274598
24	6.099486362	4.079097758	2.262395947	1.951463763	1.739046675	1.474787929
25	6.087185791	4.150668205	2.250908614	1.983883716	1.709608492	1.471654331
26	6.066848356	4.141888379	2.22830288	1.948971273	1.642364223	1.476754977
27	5.998296255	4.108236969	2.200650773	1.929850181	1.633009542	1.455830847
28	5.846295001	4.104658316	2.192114497	1.901769327	1.591636207	1.476896114
29	5.824165293	4.102682892	2.197157669	1.919963174	1.61085507	1.460436855
30	5.818330754	4.096738492	2.17813382	1.959145579	1.606785372	1.483753434
31	5.809308203	4.103687686	2.170827399	1.940880344	1.608933495	1.483446824
32	5.799639962	4.044294991	2.179361847	1.922300446	1.602627398	1.486747465
33	5.650869316	3.977930325	2.168217379	1.917236846	1.595677655	1.491354549
34	5.645188214	3.949505804	2.181800151	1.902715866	1.558797124	1.502478397
35	5.636708588	3.890520315	2.163175836	1.90798915	1.560621134	1.504192289
36	5.632760088	3.883955209	2.176765612	1.918465637	1.544563978	1.48647163
37	5.630525872	3.879794571	2.167406762	1.941102355	1.566002658	1.498618414
38	5.618647862	3.718382163	2.158988713	1.918766245	1.567100784	1.482523085
39	5.612726117	3.707017458	2.169872139	1.910869118	1.563426943	1.478718528
40	5.602698668	3.724988683	2.14451498	1.907353484	1.546275917	1.486320028
41	5.595989854	3.718007296	2.154318835	1.933092197	1.526305881	1.4698506
42	5.588986695	3.699508938	2.162029776	1.934626344	1.52209287	1.465994003
43	5.580558193	3.694147769	2.165226977	1.929959896	1.52437754	1.461787625
44	5.575061925	3.682664782	2.171097436	1.923515822	1.550494696	1.486542913
45	5.569633884	3.671977793	2.169657796	1.904930938	1.528448275	1.480842293
46	5.564481641	3.697898779	2.184797854	1.908761322	1.519738212	1.485540344
47	5.557983743	3.690526565	2.175307216	1.883033448	1.51445277	1.484043569
48	5.550173341	3.650760903	2.176200517	1.900111596	1.506773084	1.458174123
49	5.543890715	3.639966736	2.144987183	1.890723658	1.507248003	1.486045419
50	5.53781972	3.643181864	2.150266895	1.915578467	1.518276754	1.473101331
51	5.533098009	3.650247419	2.18980355	1.912685838	1.515693123	1.473450581
52	5.52895275	3.630629026	2.165036251	1.954893563	1.506882066	1.476646077
53	5.524148144	3.612211334	2.164318878	1.962520165	1.515611768	1.477411626
54	5.520976006	3.59666752	2.158459907	1.95047256	1.510965393	1.485839065
55	5.513555779	3.612917483	2.167030372	1.941582334	1.515735212	1.494923028
56	5.506735365	3.595666084	2.195519677	1.968088859	1.514775758	1.501170322
57	5.503805042	3.577374806	2.189724828	1.938932129	1.515983285	1.462825006
58	5.49918526	3.546495952	2.197587373	1.941088487	1.519691888	1.472130189
59	5.492434558	3.524831917	2.212973314	1.935588589	1.516476599	1.461208862
60	5.486856846	3.513600404	2.200975157	1.934315998	1.520258832	1.452769517
61	5.480431215	3.454425896	2.171831183	1.931780864	1.513417228	1.453122996
62	5.476259378	3.434166301	2.155217276	1.940419633	1.514777807	1.444090616
63	5.472066014	3.435179951	2.153841996	1.915053592	1.515741617	1.437827419
64	5.467113606	3.41924602	2.153645297	1.91326681	1.500724745	1.44597881
65	5.463488162	3.422188882	2.152485505	1.929825676	1.480572856	1.43406572
66	5.459360195	3.411196857	2.146555226	1.917987502	1.470627412	1.434903087
67	5.455535107	3.399691999	2.140874212	1.923809777	1.456131276	1.429792606
68	5.452490175	3.390654352	2.134562251	1.930356335	1.454376972	1.429153303
69	5.450001986	3.393637819	2.122417141	1.936956234	1.471958846	1.438105788
70	5.446218191	3.386324522	2.136091375	1.916700255	1.482154033	1.421909404
71	5.443005999	3.37818864	2.149251249	1.910496681	1.479083513	1.410709635
72	5.436606573	3.357066045	2.151411199	1.905635312	1.476103675	1.426770723
73	5.433413531	3.349958501	2.150612156	1.891830887	1.473337865	1.425588552
74	5.429366089	3.356135044	2.159323213	1.90162352	1.463646294	1.393419938
75	5.42717434	3.331952727	2.14696392	1.870887567	1.469090264	1.387609484
76	5.42138962	3.327296138	2.152663261	1.877208662	1.462414874	1.393746253
77	5.416928141	3.342221749	2.17231026	1.869407492	1.459244008	1.391087358
78	5.414496385	3.316909279	2.178691398	1.869894671	1.462589747	1.360873742
79	5.417576294	3.31648751	2.185897852	1.856179175	1.471139003	1.349912604
80	5.412601772	3.319671471	2.190943101	1.878551774	1.474009864	1.339114454
81	5.215892601	3.310640986	2.198343931	1.894695379	1.48033975	1.327970001
82	5.219158283	3.316032927	2.193275183	1.911590901	1.480238948	1.329231079
83	5.218624956	3.314393328	2.174786437	1.924287681	1.482824608	1.338712118
84	5.212349779	3.289650729	2.184061849	1.923353354	1.489050379	1.332617064
85	4.89731214	3.283467922	2.176382801	1.913287043	1.49162555	1.324475098
86	4.85003398	3.277497448	2.168679043	1.922489361	1.483171405	1.333704851
87	4.845662127	3.262248844	2.158490381	1.913918561	1.481738064	1.335302042
88	4.846306418	3.23413707	2.151018948	1.91430948	1.478565788	1.344780757
89	4.711239169	3.212705441	2.151177135	1.898131837	1.483703365	1.341207468
90	4.714808827	3.199982705	2.133199499	1.892414164	1.484094995	1.358398571
91	4.628022706	3.205289351	2.137918898	1.889715477	1.475425185	1.359276846
92	4.549269329	3.197415625	2.10236532	1.88526073	1.470733406	1.358233419
93	4.548936272	3.175940242	2.126747855	1.888001966	1.477860616	1.360015201
94	4.529591265	3.175259375	2.119816855	1.884766536	1.484837861	1.359297772
95	4.454818355	3.170103321	2.120406793	1.857492969	1.46816285	1.358905753
96	4.443407943	3.159595997	2.161838141	1.858887908	1.467247648	1.357047815
97	4.448425956	3.134425562	2.16193104	1.877477831	1.462035519	1.355871522
98	4.350842973	3.114656258	2.161605726	1.882053992	1.462393767	1.352426586
99	4.351230112	3.111340105	2.16944387	1.9009632	1.459715227	1.347765943
100	4.34940417	3.11286686	2.165995462	1.905273792	1.458565328	1.348171936
101	4.305825556	3.106976669	2.186615809	1.91654938	1.45551139	1.348050763
102	4.30762717	3.098175732	2.20500432	1.956984321	1.458989443	1.335544526
103	4.310612829	3.101992638	2.201095644	1.9535756	1.452125447	1.338281944
104	4.526316541	3.095331287	2.203671451	1.955188883	1.447190571	1.33794838
105	4.528763056	3.103246639	2.198339644	1.958338951	1.446870288	1.329647153
106	4.528747179	3.104790824	2.205029766	1.954723516	1.444546162	1.317057077
107	4.528767066	3.100505456	2.217703663	1.946834227	1.447658417	1.319427957
108	4.51996045	3.079134916	2.198153266	1.94690939	1.439568717	1.320414396
109	4.543904358	3.076995519	2.208541648	1.938437079	1.437745657	1.311350557
110	4.543544809	3.072638692	2.201242834	1.942231224	1.434912529	1.305499975
111	4.521291339	3.068122472	2.188808703	1.944096384	1.426856964	1.302844761
112	4.584345728	3.087460576	2.203497916	1.948501977	1.4293144	1.302495783
113	4.586117187	3.100659038	2.217407403	1.941827759	1.443936906	1.290901642
114	4.571879401	3.096304894	2.215733396	1.93736638	1.441590718	1.27951106
115	4.601926251	3.089275817	2.225200068	1.932145437	1.441526037	1.279511497
116	4.602045941	3.103727163	2.216911712	1.934621026	1.431294243	1.289257552
117	4.594612406	3.1122125	2.230457458	1.924982474	1.430264663	1.286786971
118	4.426212618	3.102149778	2.223809538	1.920157526	1.431586716	1.280669855
119	4.41895979	3.068462478	2.225203653	1.936108334	1.424994075	1.279669325
120	4.420579399	3.063375241	2.231982985	1.937627404	1.418483982	1.279897832
121	4.421919338	3.044852966	2.231670514	1.927619359	1.421943374	1.270428232
122	4.410736117	3.035799745	2.240186625	1.915242647	1.420046631	1.267019026
123	4.408652507	3.020208812	2.235598958	1.910629562	1.427382724	1.270601344
124	4.426521808	3.029249731	2.235011543	1.89488578	1.447619007	1.273216836
125	4.424610377	3.025411426	2.250024378	1.882676854	1.446151622	1.270892457
126	4.430220116	2.993259095	2.247139859	1.87886568	1.440659264	1.270704895
127	4.413828622	2.989217206	2.25188041	1.870553624	1.434721962	1.266502372
128	4.413265086	2.989415974	2.25551691	1.87098203	1.433418505	1.262536253
129	4.412046933	2.988335399	2.249492248	1.866733187	1.431358357	1.261333952
130	4.426194215	2.995367072	2.24276159	1.850482684	1.432006636	1.26210231
131	4.420537027	2.994737131	2.247863798	1.850602174	1.428712988	1.270800606
132	4.418801829	2.987691455	2.24095533	1.862600183	1.431717885	1.272851811
133	4.419101361	2.990535221	2.244211713	1.871789243	1.423732924	1.278406584
134	4.417577299	2.962873802	2.247970725	1.882371584	1.424107244	1.283919292
135	4.414187392	2.973984939	2.272123639	1.885878512	1.424588557	1.283256209
136	4.413466041	2.957115454	2.264301758	1.881948289	1.428684278	1.2923436
137	4.414794686	2.956304985	2.258759392	1.887172877	1.432682613	1.289653965
138	4.415468857	2.954104476	2.256471805	1.892054897	1.434575298	1.292920248
139	4.317432205	2.96129791	2.254657402	1.894610331	1.442725493	1.295354326
140	4.301695017	2.959999814	2.251574213	1.891760325	1.439514898	1.299522313
141	4.303450968	2.951697754	2.248634641	1.890642137	1.441980303	1.304231065
142	4.304126206	2.933389609	2.252926208	1.880212692	1.446010397	1.287584772
143	4.300360564	2.932326953	2.249867159	1.878739503	1.445553522	1.279232335
144	4.300424863	2.933947962	2.246565855	1.874373052	1.441020708	1.279962266
145	4.299384548	2.93455205	2.237469325	1.877362677	1.433316477	1.275400928
146	4.305931665	2.915014855	2.230656409	1.882760425	1.432259961	1.271942892
147	4.303113599	2.91623181	2.219895499	1.877732209	1.446544935	1.269432734
148	4.30205999	2.921593088	2.222565034	1.879467106	1.440462395	1.276158681
149	4.285732613	2.922078981	2.223474573	1.861154804	1.438530874	1.269179368
150	4.28917261	2.920998736	2.21911293	1.862687574	1.438445336	1.274049563
151	4.283945989	2.922566064	2.215896007	1.861120172	1.439605189	1.272407001
152	4.289673205	2.924473775	2.225873413	1.868407002	1.429810674	1.27014783
153	4.291010956	2.925619704	2.223535394	1.86935955	1.425529577	1.266159997
154	4.256578652	2.917887934	2.22783712	1.865324225	1.425001634	1.262858067
155	4.258192219	2.913736636	2.226417541	1.871258264	1.427342237	1.258096123
156	4.255851957	2.910419717	2.223941019	1.867043875	1.42601249	1.24705138
157	4.257622988	2.910874762	2.230944285	1.86836547	1.424772886	1.249987831
158	4.257581215	2.909511822	2.231374831	1.878458746	1.426368598	1.247217389
159	4.081832432	2.910681189	2.233392983	1.88742458	1.423715778	1.250772359
160	4.050055978	2.927650112	2.228973681	1.891340702	1.425087914	1.244987752
161	4.048365181	2.927121258	2.229693701	1.883243676	1.429955288	1.243333478
162	4.049655203	2.924966164	2.224098091	1.873728097	1.430980502	1.243200991
163	4.047749217	2.925759286	2.22234105	1.876809987	1.425569709	1.245282277
164	4.046394173	2.918205341	2.222376732	1.882452506	1.428614264	1.245585014
165	4.065911348	2.916907815	2.219483493	1.875062681	1.439406508	1.248892552
166	4.064687537	2.897593416	2.210003979	1.87283021	1.441102734	1.252806534
167	4.016874368	2.891483609	2.202213229	1.882526862	1.444049719	1.243008792
168	3.987627936	2.876128755	2.208061396	1.873088325	1.442534437	1.241282724
169	3.986808491	2.87359347	2.206337315	1.866603993	1.443492321	1.240060218
170	3.98337664	2.8691345	2.215211649	1.864961064	1.445234573	1.241327052
171	3.982175964	2.871439773	2.214656961	1.864639953	1.443545368	1.246931183
172	3.981627676	2.861967611	2.19437203	1.869865405	1.445203335	1.250778558
173	3.995422022	2.859911522	2.205501028	1.874874785	1.447790258	1.251481411
174	3.987175333	2.856901244	2.191588127	1.876647284	1.447900417	1.257717955
175	3.985391408	2.857886754	2.193757294	1.879439393	1.44876555	1.256268311
176	4.083947676	2.858339355	2.182619991	1.876841996	1.452309549	1.257616064
177	4.059932844	2.855529532	2.182697502	1.876473582	1.456155353	1.259757301
178	4.061777753	2.814877719	2.176550449	1.87547981	1.454538794	1.279644725
179	4.061132992	2.811754796	2.179738679	1.877243247	1.45350213	1.279533176
180	4.060793915	2.810588124	2.180173976	1.860024804	1.449995565	1.285649346
181	4.06087204	2.794898763	2.171802014	1.862857305	1.452104919	1.278693008
182	4.059554052	2.753711015	2.180554676	1.862645405	1.459999501	1.28539963
183	4.053768411	2.762698576	2.173303704	1.855403096	1.458092313	1.285474833
184	4.050270946	2.773267477	2.163771995	1.853933721	1.45751398	1.289545754
185	4.086494816	2.772576549	2.169443969	1.860311494	1.459771999	1.288717298
186	4.086780443	2.760546174	2.174512253	1.862597647	1.456116779	1.290606837
187	4.076225469	2.764550418	2.176455172	1.873760678	1.456964962	1.293199451
188	4.092281342	2.76238104	2.169728397	1.870106598	1.456663045	1.294719058
189	4.093566452	2.763075279	2.164950358	1.856339219	1.452879905	1.297199272
190	4.074248085	2.763446908	2.16167633	1.855274092	1.453522674	1.293754544
191	4.073973393	2.762571253	2.16034074	1.859036486	1.456373454	1.301731666
192	4.058284765	2.768418451	2.162132572	1.859627153	1.458313386	1.296190867
193	4.064031057	2.766090184	2.155496513	1.862261325	1.463453338	1.297354597
194	4.062511654	2.772973822	2.153921221	1.858443872	1.45937302	1.294100508
195	4.063528194	2.772396925	2.150562682	1.859991323	1.460240102	1.301892413
196	4.063832949	2.766084994	2.150440127	1.861021627	1.459746225	1.30157803
197	4.138540843	2.750091043	2.13699815	1.845800022	1.458265026	1.306011136
198	4.133770105	2.753361086	2.142046934	1.841525467	1.452591839	1.306556271
199	4.131791378	2.766870874	2.145778463	1.838640782	1.453580361	1.310542523
200	4.128987295	2.766829409	2.149139125	1.83432654	1.449529533	1.299983965
